Compute-Constrained Safety Filters with Neuromorphic Event Triggering

Safety filters that rely on control barrier function (CBF) quadratic programs (QPs) are typically analyzed under the assumption that the QP is solved instantaneously, although nonzero computation time can render a computed input unsafe by the time it is applied. This paper develops a dual leaky integrate-and-fire (LIF) event-triggered safety filter for linear systems that accounts for this delay. Two LIF states monitor a shifted CBF residual and the deviation of the held input from the nominal feedback law. A computation is initiated when either LIF state reaches its threshold; the previous input remains applied until the prescribed application time, and any solution returned earlier is stored until then. A closed-form charging profile relates the safety-LIF threshold to residual-growth bounds, ensuring sufficient residual margin over the application delay. Under the stated assumptions, the resulting hybrid system guarantees forward invariance, completeness, and non-Zeno execution, with positive lower bounds on computation-initiation and input-application times. A spacecraft terminal-approach simulation demonstrates safety with fewer optimizer calls than a delay-tightened periodic filter.

==> data/barrier.dat <==
tau	t	nocbf	pcbfqp	tpcbfqp	duallif
0	0	0.000999999999999779	0.000999999999999779	0.000999999999999779	0.000999999999999779
0.00335416666666667	0.4025	0.0256046229630711	0.0256032820160503	0.0256032755530849	0.0256033576106681
0.0066875	0.8025	0.0484539153229933	0.0484513585229059	0.0484513457095866	0.0484515973000299
0.0100416666666667	1.205	0.0698913455879693	0.0698878193877678	0.0698878066419344	0.0698881760725594
0.013375	1.605	0.089705735004153	0.0897014932049944	0.0897014818417918	0.0897019292530608
0.0167291666666667	2.0075	0.108178919336041	0.108174189819689	0.108174190401329	0.108174690469844
0.0200625	2.4075	0.125080319346708	0.125075359172357	0.125075359519054	0.125075893706139
0.0234166666666667	2.81	0.140578584181409	0.140573658486748	0.140573658587138	0.140574195330166
0.02675	3.21	0.15440017925513	0.154395564423062	0.154395564267694	0.15439607059787
0.0301041666666667	3.6125	0.166607828672986	0.166603816240912	0.166603815816568	0.166604257044533
0.0334375	4.0125	0.176929282809479	0.176926166243783	0.17692616554065	0.176926506652252
0.0367916666666667	4.415	0.185379619355406	0.185377710066995	0.185377709072439	0.18537791297388
0.040125	4.815	0.191765366265288	0.191764964213307	0.191764962919411	0.191764993766647
0.0434791666666667	5.2175	0.196112336429853	0.196113761062281	0.196113759458732	0.196113579131803
0.0468125	5.6175	0.198348983337129	0.19835253006249	0.198352528144138	0.198352101274337
0.0501666666666667	6.02	0.198512988271224	0.198518977122965	0.198518974881777	0.198518263219842
0.0535208333333333	6.4225	0.196604214572666	0.196612952593996	0.196612950024443	0.196611916814887
0.0568541666666667	6.8225	0.192663725463838	0.192675502023094	0.192675499121667	0.192674109678028
0.0602083333333333	7.225	0.18662207581604	0.186637224849543	0.186637221607836	0.18663543601733
0.0635416666666667	7.625	0.178490158866879	0.178508983910941	0.178508980323438	0.178506762246105
0.0668958333333333	8.0275	0.16805144146034	0.168074308433997	0.168074304489068	0.168071610248436
0.0702291666666667	8.4275	0.155276170890944	0.155303415558453	0.155303411246933	0.155300200720456
0.0735833333333333	8.83	0.139811858866012	0.139843893906488	0.139843889212702	0.139840113204801
0.0769166666666667	9.23	0.121648681652913	0.121685881918112	0.122504903725583	0.12193463017697
0.0802708333333333	9.6325	0.100370514045194	0.101495599746339	0.107456052713685	0.105789114649013
0.0836041666666667	10.0325	0.0760935024184902	0.0843239839888481	0.0950075404972798	0.0930779039628211
0.0869583333333333	10.435	0.0484247095049763	0.070005549262416	0.0845272558691972	0.0826870425662707
0.0902916666666667	10.835	0.017689254908402	0.0582268887344499	0.0758350309443701	0.0741789261816724
0.0936458333333333	11.2375	-0.016447197312939	0.0484990919569945	0.0686213995966445	0.067162676514018
0.097	11.64	-0.0537000642539613	0.0406604774204025	0.0628136936156076	0.0615402208090463
0.100333333333333	12.04	-0.0936844193249795	0.0345503020585208	0.0583299628655787	0.0572215281718729
0.1036875	12.4425	-0.13678870444554	0.0299049666568776	0.0549983084696464	0.0540499183036269
0.107020833333333	12.8425	-0.182418938704805	0.026577943023436	0.0527143779227232	0.0519047912036141
0.110375	13.245	-0.231170793981797	0.0242868412498912	0.051259064579119	0.0505705729748513
0.113708333333333	13.645	-0.282565946324315	0.0227925285191306	0.0504252672267078	0.0498399361632326
0.1170625	14.0475	-0.337479510927958	0.0217904536736837	0.0499535080970208	0.0494572168578984
0.120395833333333	14.4475	-0.392779399235929	0.0210201770031216	0.0496073827492728	0.049185827707252
0.12375	14.85	-0.445318946200426	0.0202327248023165	0.0491686852517492	0.0488076658030303
0.127083333333333	15.25	-0.490466971155703	0.0192630130287521	0.0484876403991714	0.0481729774949193
0.1304375	15.6525	-0.528386698769002	0.0180019724713479	0.0474733652586675	0.0471929442278228
0.133770833333333	16.0525	-0.558563244611056	0.0164553877651796	0.0461382316830923	0.0458857198354534
0.137125	16.455	-0.581340007228605	0.0146787869988138	0.0445458737186771	0.0443166982418099
0.140458333333333	16.855	-0.596396901153388	0.0128347788887451	0.0428586127340155	0.0426442732678461
0.1438125	17.2575	-0.603892714769894	0.0110855433742212	0.0412404420187571	0.0410400413718927
0.147166666666667	17.66	-0.603719809710731	0.0096371751151999	0.0398949371557463	0.0397062602666638
0.1505	18.06	-0.596042248347893	0.00866021922251003	0.0389931584898409	0.0388139479831111
0.153854166666667	18.4625	-0.580980497220352	0.0082472439539758	0.0386306658977341	0.0384600752720758
0.1571875	18.8625	-0.559089801987764	0.00842770531561432	0.038838192906552	0.0386756011087412
0.160541666666667	19.265	-0.530633594893351	0.00914168321929099	0.0395596454935478	0.0394068386029611
0.163875	19.665	-0.496649663650658	0.0102391736616811	0.040649810250302	0.0405053238741959
0.167229166666667	20.0675	-0.457520025835064	0.0115334235806199	0.0419277045662658	0.0417910306329009
0.1705625	20.4675	-0.41459357386704	0.0127825916787965	0.0431577641434854	0.0430137291851898
0.173916666666667	20.87	-0.368204694090563	0.0137838218052162	0.0441425013272478	0.0439713797226065
0.17725	21.27	-0.31973446247012	0.0143510041958368	0.044700336216688	0.044239596716132
0.180604166666667	21.6725	-0.269279804186674	0.0144938462533862	0.0447367258116481	0.0435442749010321
0.1839375	22.0725	-0.218025681828315	0.0171397219519884	0.0443763011294077	0.0417641243967115
0.187291666666667	22.475	-0.165744491316473	0.0235510958780379	0.0466325550759257	0.0396695321049575
0.190645833333333	22.8775	-0.113029755148131	0.0335312738329528	0.0526149545814337	0.043613037944719
0.193979166666667	23.2775	-0.0603775099691974	0.046859610743352	0.0621505429187266	0.0467057750161911
0.197333333333333	23.68	-0.00722783309654584	0.0636131706404715	0.0752886136808367	0.0552508835945922
0.200666666666667	24.08	0.0456821807557627	0.0834958843715424	0.0917939379747068	0.0697903251966207
0.204020833333333	24.4825	0.0989136216522439	0.106627508786383	0.111757103519856	0.0843218784362479
0.207354166666667	24.8825	0.151650294402891	0.132522255353308	0.134741912786833	0.103055303110607
0.210708333333333	25.285	0.204321908501547	0.161209736827649	0.160748854700464	0.129626888804627
0.214041666666667	25.685	0.25597499579752	0.191948496288826	0.189073741852255	0.156065068991572
0.217395833333333	26.0875	0.30689998334643	0.224653274871173	0.219601374005697	0.182606825446965
0.220729166666667	26.4875	0.356090202946395	0.258405130611887	0.251436445263172	0.209616165278132
0.224083333333333	26.89	0.403799404112282	0.293099654286044	0.284443404578381	0.245967002555348
0.227416666666667	27.29	0.449129106866929	0.327819142495706	0.31771543837658	0.28108903345781
0.230770833333333	27.6925	0.492419166741311	0.362577000352279	0.351235224441575	0.315237398910146
0.234104166666667	28.0925	0.533004190941737	0.396621438066432	0.384252583597336	0.347869971292289
0.237458333333333	28.495	0.571363316688222	0.430162412975432	0.416950154709934	0.379357637317917
0.2408125	28.8975	0.607297119131368	0.462873900595231	0.448994881910582	0.40954054155017
0.244145833333333	29.2975	0.6407346458092	0.494536764557735	0.480157138647026	0.438365645992
0.2475	29.7	0.672265659265802	0.525582539107804	0.510850171245512	0.466370134809101
0.250833333333333	30.1	0.701680373829245	0.555689000084722	0.540745421460214	0.500590405000526
0.2541875	30.5025	0.729514135584175	0.58529127031858	0.570265193628602	0.534857035466248
0.257520833333333	30.9025	0.755550731402154	0.614047905670907	0.599059125304601	0.568013684278618
0.260875	31.305	0.780196983722326	0.642294391121075	0.62745294158038	0.600558038879957
0.264208333333333	31.705	0.803176974276703	0.669599910128158	0.655003021541661	0.63209378582337
0.2675625	32.1075	0.824766272899087	0.696175055834773	0.681911095026684	0.662950700007741
0.270895833333333	32.5075	0.844659761370222	0.721528150847328	0.707668587994971	0.692624832575944
0.27425	32.91	0.863063990618481	0.745804817441976	0.732412825029547	0.721332679116417
0.277583333333333	33.31	0.87972366785148	0.768551522440303	0.755671175638429	0.748560131082933
0.2809375	33.7125	0.894850901484995	0.789938885641491	0.777607948986877	0.774511130248041
0.284270833333333	34.1125	0.908300382345186	0.809642858933996	0.797880938484007	0.798770251977493
0.287625	34.515	0.920322849735237	0.827910458878427	0.816734700979305	0.821600048197459
0.290979166666667	34.9175	0.930946094797021	0.844671126569192	0.834087698501264	0.842856681630601
0.2943125	35.3175	0.940255340149722	0.859936612526495	0.84994271902128	0.862479248518035
0.297666666666667	35.72	0.948516132485421	0.874029633848017	0.864626537664324	0.876853103369039
0.301	36.12	0.955771186311309	0.886917554001861	0.878097352775991	0.890155223581305
0.304354166666667	36.5225	0.962243990627121	0.89889898196401	0.89066008702342	0.902804974649551
0.3076875	36.9225	0.967964007873665	0.909940834074411	0.902273689791265	0.914716598259785
0.311041666666667	37.325	0.973086970861252	0.920266651540644	0.913167750790285	0.926079727653829
0.314375	37.725	0.977606229273254	0.92979804926665	0.923254994594916	0.936756272136366
0.317729166666667	38.1275	0.981613097708837	0.938671791809652	0.93267636424838	0.946845853784795
0.3210625	38.5275	0.985077459366272	0.946771214259647	0.94130479964406	0.956160675745614
0.324416666666667	38.93	0.988056894521224	0.954179551570787	0.949225961201845	0.962944166864529
0.32775	39.33	0.9905319603009	0.960788799363892	0.956321195765552	0.968714104196831
0.331104166666667	39.7325	0.992561126818991	0.966678943782929	0.962672635416176	0.974029446240052
0.334458333333333	40.135	0.994167399097619	0.971824178472585	0.968248271168372	0.978811312426007
0.337791666666667	40.535	0.995394842237096	0.976239302951049	0.973058681250256	0.983016556779386
0.341145833333333	40.9375	0.996315371184639	0.980039118741434	0.977223180096807	0.986701247602359
0.344479166666667	41.3375	0.996974183703912	0.983248728343252	0.980763290452306	0.989839942857397
0.347833333333333	41.74	0.997432139587187	0.985987457877338	0.983804617016684	0.992416048947943
0.351166666666667	42.14	0.997727942883572	0.988298890536631	0.986389914236993	0.993767174770976
0.354520833333333	42.5425	0.997900648364348	0.990283507875881	0.988626413122467	0.994961577155813
0.357854166666667	42.9425	0.997973781221302	0.991976387294725	0.990549253106871	0.996002613998017
0.361208333333333	43.345	0.997965592925418	0.993444953154362	0.992231463266218	0.996912618965065
0.364541666666667	43.745	0.997886531887213	0.994701939788403	0.993685057687438	0.997678612601896
0.367895833333333	44.1475	0.997741477782052	0.99578083296575	0.994947055251445	0.998297520954202
0.371229166666667	44.5475	0.997536495986527	0.99667592098941	0.996009696597589	0.998740721232957
0.374583333333333	44.95	0.997275058405544	0.997401579115013	0.996889047961705	0.998988953279794
0.377916666666667	45.35	0.996970910138329	0.997952916728655	0.997577544869869	0.999016843715582
0.381270833333333	45.7525	0.996636726976391	0.99834661113534	0.998092787676322	0.998888388358433
0.384625	46.155	0.996295913167816	0.998596226590297	0.998446923243728	0.998756144603953
0.387958333333333	46.555	0.995974028507944	0.998725634435257	0.998663339624247	0.998580689495249
0.3913125	46.9575	0.995688243634365	0.998764248270705	0.998773186020241	0.998369600616425
0.394645833333333	47.3575	0.995456679734457	0.998738514829607	0.998803320187239	0.998135677091741
0.398	47.76	0.995282049305637	0.998670948444423	0.998778800820281	0.997883465289887
0.401333333333333	48.16	0.995162860963006	0.998578726053348	0.99871845446091	0.997618566615917
0.4046875	48.5625	0.995086645607495	0.998470615300926	0.998633757602873	0.997334543765065
0.408020833333333	48.9625	0.995039524085051	0.998352391872327	0.998532358559147	0.997026953869965
0.411375	49.365	0.995005453564792	0.9982232519278	0.99841550590004	0.996680426638333
0.414708333333333	49.765	0.994971749195954	0.998083218483855	0.998284428846086	0.996285947021757
0.4180625	50.1675	0.994928757377423	0.997928035118574	0.998135826545253	0.995824812376677
0.421395833333333	50.5675	0.994872776277219	0.997757555584664	0.997969821461495	0.995290468357561
0.42475	50.97	0.994804344733255	0.99756956737599	0.997784223020854	0.99466736158895
0.428083333333333	51.37	0.994731205576851	0.997369926832445	0.997584590600578	0.994431881694841
0.4314375	51.7725	0.994664661540967	0.997164453877351	0.997376403691798	0.994537238042726
0.434791666666667	52.175	0.994621180242407	0.996967328392531	0.997173572856192	0.99463516476106
0.438125	52.575	0.994617520883877	0.996795229273318	0.996992772155438	0.994742649507275
0.441479166666667	52.9775	0.994667573522517	0.996661059897789	0.996846976940443	0.994876878098987
0.4448125	53.3775	0.994778102574512	0.996577164977086	0.996749102222568	0.995046850074433
0.448166666666667	53.78	0.994949168442489	0.996546157178629	0.99670221321487	0.995257840012218
0.4515	54.18	0.995168563492726	0.996564139100746	0.996703343076605	0.995502040824093
0.454854166666667	54.5825	0.995422215279363	0.99662033922101	0.996742260090189	0.995770249734594
0.4581875	54.9825	0.99568735768893	0.996699405479601	0.996804487818975	0.996043026782712
0.461541666666667	55.385	0.99594847698743	0.996787094468632	0.996876081741066	0.996307215774595
0.464875	55.785	0.996187556395111	0.996869441600354	0.996943588552048	0.996545859054076
0.468229166666667	56.1875	0.996398114216636	0.996938246032326	0.996998738156277	0.996752715301173
0.4715625	56.5875	0.996573688776232	0.996987694782585	0.997035838511973	0.99692101747518
0.474916666666667	56.99	0.99671763630278	0.99701756757861	0.997054354818792	0.997053214409516
0.478270833333333	57.3925	0.99683429029275	0.997030746106359	0.997057043271163	0.997152480790386
0.481604166666667	57.7925	0.996932326449441	0.997034469616682	0.997051012191442	0.9972263173366
0.484958333333333	58.195	0.997024965429365	0.997039461261371	0.997046735547444	0.997286582723147
0.488291666666667	58.595	0.997124166672549	0.997058337179075	0.997056904398746	0.997345468105589
0.491645833333333	58.9975	0.997243256460486	0.997103765647053	0.997094122051875	0.997417037904944
0.494979166666667	59.3975	0.997388916749216	0.997184222319654	0.997167072846819	0.997511349742137
0.498333333333333	59.8	0.997565133727674	0.997303881803447	0.997279970912142	0.997635725552601
0.501666666666667	60.2	0.997765097855907	0.997457380938649	0.997427656098647	0.997788232095348
0.505020833333333	60.6025	0.997980958025372	0.997636463641055	0.997601869237566	0.997963926645832
0.508354166666667	61.0025	0.99819680042975	0.997825146100863	0.99778668356553	0.998149288701932
0.511708333333333	61.405	0.998402276688086	0.998011528391754	0.997970069946053	0.99833361665657
0.515041666666667	61.805	0.998584864736886	0.998181625056461	0.998137934179395	0.998503112933059
0.518395833333333	62.2075	0.998741104254635	0.998329872165401	0.998284499001128	0.998651721993199
0.521729166666667	62.6075	0.998867490365782	0.99845101561199	0.998404343068775	0.998773498569931
0.525083333333333	63.01	0.998967163615714	0.998546642099288	0.998498879109255	0.998869372911119
0.5284375	63.4125	0.999042865157087	0.998618645301919	0.998569911072194	0.998940565885632
0.531770833333333	63.8125	0.999099344399952	0.998671641861087	0.998622037319656	0.998990903609104
0.535125	64.215	0.999143604243542	0.998713158317747	0.998662824408235	0.99902688500653
0.538458333333333	64.615	0.999182426683209	0.998751130254891	0.998700324259482	0.999055565171212
0.5418125	65.0175	0.999224057113594	0.998795209004435	0.99874431976927	0.999085978520763
0.545145833333333	65.4175	0.999274604337796	0.998852810290011	0.998802358530208	0.999126073367781
0.5485	65.82	0.999338550589717	0.998929436946728	0.998880041958781	0.999182486748444
0.551833333333333	66.22	0.999414871134245	0.999024150924903	0.998976446801394	0.999256558987054
0.5551875	66.6225	0.999500177472234	0.999133232782564	0.999087824774268	0.999346415874152
0.558520833333333	67.0225	0.999586404701003	0.999247017863679	0.999204357384108	0.999444100424865
0.561875	67.425	0.99966714557056	0.999357581158486	0.999317967862662	0.999541939207328
0.565208333333333	67.825	0.999735770387188	0.999455840937524	0.99941932055125	0.999630488216669
0.5685625	68.2275	0.999790521381268	0.999538412938765	0.99950485435745	0.999705189978512
0.571916666666667	68.63	0.99983124247697	0.999603352224663	0.999572424821842	0.999763163384936
0.57525	69.03	0.999859866535135	0.999651509125856	0.999622754257723	0.999804737986943
0.578604166666667	69.4325	0.999879167890019	0.999685662881806	0.999658613513156	0.999832499701836
0.5819375	69.8325	0.999890826442666	0.99970779455393	0.999682008427599	0.999848516799207
0.585291666666667	70.235	0.999896515640609	0.999720821973328	0.999695988863619	0.999855329734938
0.588625	70.635	0.999897936392141	0.999727883141607	0.999703842258516	0.999855309164867
0.591979166666667	71.0375	0.999897717219525	0.999733380896782	0.999710159572053	0.999851464378086
0.5953125	71.4375	0.999899125583249	0.999742069122153	0.999719844823506	0.999847292166712
0.598666666666667	71.84	0.999905193748432	0.999758226507803	0.99973730601291	0.999845870972856
0.602	72.24	0.999917285302728	0.999783619749919	0.999764345994615	0.999848719923358
0.605354166666667	72.6425	0.999934608442111	0.999817445142606	0.999800162859352	0.999854772016318
0.6086875	73.0425	0.999953858564783	0.999855362833303	0.999840307467132	0.999860248071852
0.612041666666667	73.445	0.999971275283409	0.999892534026405	0.999879833578046	0.999860051930281
0.615375	73.845	0.999983517636203	0.99992385898294	0.999913452313563	0.999849604826297
0.618729166666667	74.2475	0.999989729095504	0.999947265987156	0.99993896131663	0.999826536850806
0.622083333333333	74.65	0.999991129589413	0.999962701055546	0.999956159795382	0.999791819383874
0.625416666666667	75.05	0.999990386471256	0.999972101098798	0.999966894167233	0.999749257905647
0.628770833333333	75.4525	0.999989936351006	0.999977883966616	0.999973575358258	0.99970270825793
0.632104166666667	75.8525	0.999990812588927	0.999981364802878	0.999977543711546	0.99965612160558
0.635458333333333	76.255	0.999992424587934	0.99998276812982	0.999979117512089	0.999610160251744
0.638791666666667	76.655	0.999993312548742	0.999981698727523	0.999978020114984	0.999564448509895
0.642145833333333	77.0575	0.999992418489945	0.999978269377107	0.999974498079329	0.99951611293074
0.645479166666667	77.4575	0.999989927303442	0.999973826507808	0.999970022302941	0.999463183922163
0.648833333333333	77.86	0.999987170132315	0.999970585051234	0.999966902822892	0.999402708253095
0.652166666666667	78.26	0.999985793375818	0.999970726765162	0.999967373141278	0.999333344698621
0.655520833333333	78.6625	0.999986491076744	0.999975047347999	0.999972239853713	0.999251804692784
0.658854166666667	79.0625	0.999988416189846	0.999982300287428	0.999980212880951	0.999156178098995
0.662208333333333	79.465	0.999989545335736	0.999989832004562	0.999988576702376	0.99904236815594
0.665541666666667	79.865	0.99998782197968	0.99999464342192	0.999994232753171	0.998910275599196
0.668895833333333	80.2675	0.9999824823983	0.999995194698691	0.999995559651585	0.998759571361074
0.67225	80.67	0.999974758991906	0.99999198750623	0.99999297485905	0.998595942351646
0.675583333333333	81.07	0.999967441626951	0.999987383340841	0.999988785057763	0.998428300416309
0.6789375	81.4725	0.999963333620109	0.999984102213372	0.999985695359319	0.998263293741856
0.682270833333333	81.8725	0.999964042664835	0.999983891631827	0.999985464073242	0.998109944488971
0.685625	82.275	0.999969048869574	0.999986578640299	0.999987959766647	0.99796946057873
0.688958333333333	82.675	0.999976044890691	0.999990374264284	0.999991456455919	0.997841924186474
0.6923125	83.0775	0.999982381754714	0.99999314686984	0.999993887689636	0.997719883411413
0.695645833333333	83.4775	0.999986191994677	0.999993618576966	0.999994044298561	0.997596548840962
0.699	83.88	0.999987389773972	0.999992130867748	0.999992315009941	0.997461356199528
0.702333333333333	84.28	0.999987170391202	0.999990227413353	0.999990277026301	0.997471728338872
0.7056875	84.6825	0.999987000305147	0.999989466730449	0.99998949508775	0.997850281593429
0.709020833333333	85.0825	0.999987444403716	0.999990314829895	0.999990422240863	0.998177764284226
0.712375	85.485	0.999987725760061	0.999991706820587	0.999991965033224	0.998461657378206
0.715729166666667	85.8875	0.99998625248539	0.999991650471444	0.999992092261547	0.998704599841207
0.7190625	86.2875	0.999981874110058	0.99998858513262	0.999989202354712	0.998911295080029
0.722416666666667	86.69	0.9999748325808	0.999982458655938	0.999983211614308	0.999091004780978
0.72575	87.09	0.999967207749005	0.99997517475249	0.999975999632169	0.999248271290406
0.729104166666667	87.4925	0.999961801455064	0.999969519849368	0.999970344806355	0.99939073970913
0.7324375	87.8925	0.999961000261214	0.999967973108462	0.999968730796259	0.999519499764657
0.735791666666667	88.295	0.999965332038239	0.999971198923029	0.999971836557539	0.999635009068198
0.739125	88.695	0.999973185045867	0.999977755717002	0.999978243866512	0.999730615593475
0.742479166666667	89.0975	0.999981791006929	0.999985006134388	0.99998533728974	0.999799525813832
0.7458125	89.4975	0.999988367975186	0.999990315635297	0.999990505074638	0.99983264512046
0.749166666666667	89.9	0.999991744736929	0.99999261335307	0.999992689390289	0.999824233719759
0.7525	90.3	0.999992434084029	0.999992514807509	0.999992513979344	0.999771915508458
0.755854166666667	90.7025	0.999992120905282	0.999991738278047	0.999991695100805	0.999676159251755
0.7591875	91.1025	0.999992311130669	0.999991771048752	0.999991713217556	0.999541507372076
0.762541666666667	91.505	0.999993314821936	0.999992825837693	0.999992769735118	0.999370005835071
0.765895833333333	91.9075	0.999994070882018	0.999993700942714	0.999993651219855	0.999164951850621
0.769229166666667	92.3075	0.999992976475233	0.999992652471252	0.999992603963364	0.998928759030938
0.772583333333333	92.71	0.999989111507534	0.99998867310414	0.999988614856589	0.998657909162365
0.775916666666667	93.11	0.999983194372913	0.999982478381437	0.999982398556163	0.998537437070024
0.779270833333333	93.5125	0.999977320427219	0.999976235181178	0.99997612507603	0.998656287431169
0.782604166666667	93.9125	0.999974149713563	0.99997272245313	0.999972580145696	0.998768004076544
0.785958333333333	94.315	0.999975272399714	0.99997362975849	0.999973460468196	0.998875179975015
0.789291666666667	94.715	0.999980390356673	0.999978711456819	0.999978527226068	0.998976758794796
0.792645833333333	95.1175	0.999987476480871	0.99998592523593	0.999985741729749	0.999073051774504
0.795979166666667	95.5175	0.999993680725247	0.999992359378637	0.999992192314931	0.99916134414682
0.799333333333333	95.92	0.999997068306904	0.999996010099386	0.999995871618449	0.999241870650769
0.802666666666667	96.32	0.999997327734682	0.999996509091485	0.999996404205071	0.999314427459886
0.806020833333333	96.7225	0.999995855037666	0.99999522727321	0.999995153032626	0.999382492345096
0.809354166666667	97.1225	0.999994672855176	0.999994170495224	0.999994115556961	0.999448558227198
0.812708333333333	97.525	0.999995076188822	0.999994615420371	0.999994562700635	0.999516063139077
0.8160625	97.9275	0.999996859960247	0.999996322821723	0.999996252545714	0.999585184084661
0.819395833333333	98.3275	0.999998473285093	0.99999771053792	0.99999760482363	0.999653768408771
0.82275	98.73	0.999998158243491	0.999997012705736	0.999996858768109	0.999719504245876
0.826083333333333	99.13	0.999995170908183	0.999993537482362	0.999993331534469	0.999778469436462
0.8294375	99.5325	0.999990390423767	0.99998826140605	0.999988008813714	0.999829575098049
0.832770833333333	99.9325	0.999986048468452	0.999983554012315	0.999983269913007	0.999872036175362
0.836125	100.335	0.999984332777599	0.999981713411304	0.999981419496521	0.999907264653184
0.839458333333333	100.735	0.999986236039538	0.999983785797523	0.999983507132959	0.999935584139537
0.8428125	101.1375	0.999990890509253	0.999988874598806	0.999988635384017	0.999957145796743
0.846145833333333	101.5375	0.9999959724504	0.999994551202784	0.999994369938052	0.999970537301478
0.8495	101.94	0.999999157150342	0.999998369565069	0.999998256938252	0.999974721682312
0.852833333333333	102.34	0.999999257276851	0.999999023663927	0.999998979271449	0.999969592386949
0.8561875	102.7425	0.999996936256768	0.999997118141954	0.999997132137871	0.99995687096996
0.859541666666667	103.145	0.99999417599091	0.999994611989586	0.999994665557689	0.999939853033188
0.862875	103.545	0.999993019196521	0.999993554680113	0.999993623728904	0.999922122290588
0.866229166666667	103.9475	0.999994275203103	0.999994764812461	0.999994824303859	0.999905510954979
0.8695625	104.3475	0.999997069109197	0.999997367670622	0.9999973957183	0.999889882527405
0.872916666666667	104.75	0.999999460583366	0.999999423180137	0.99999940414073	0.999872442003462
0.87625	105.15	0.999999625634291	0.999999140105457	0.99999906784482	0.999849772636239
0.879604166666667	105.5525	0.999997101150714	0.999996121651981	0.999995999139087	0.999818420068897
0.8829375	105.9525	0.999993135093557	0.999991728969906	0.999991568595462	0.999777173480048
0.886291666666667	106.355	0.99998989296087	0.999988235224929	0.999988055432933	0.999725511107636
0.889625	106.755	0.999989273424414	0.999987615917161	0.999987438540651	0.999664812482065
0.892979166666667	107.1575	0.99999165531474	0.999990253938981	0.999990100275147	0.999594697881178
0.8963125	107.5575	0.99999566215707	0.999994700341816	0.999994587372794	0.999515463589359
0.899666666666667	107.96	0.999999036497068	0.999998587554129	0.999998526057897	0.999424920279744
0.903	108.36	0.999999864889132	0.999999881304828	0.999999873353839	0.999323439188302
0.906354166666667	108.7625	0.999997809378901	0.999998173660871	0.999998213850362	0.999210503033159
0.909708333333333	109.165	0.999994241068889	0.999994811328167	0.999994887067294	0.999089306520938
0.913041666666667	109.565	0.999991435988188	0.99999208980778	0.999992183991236	0.998964311573641
0.916395833333333	109.9675	0.99999111035656	0.999991756600855	0.999991850884103	0.998837151877609
0.919729166666667	110.3675	0.99999345768682	0.999994020345099	0.999994097927613	0.998710646771336
0.923083333333333	110.77	0.999997038257731	0.999997435660752	0.999997483674228	0.998581886927384
0.926416666666667	111.17	0.999999609817282	0.99999975540744	0.999999767183191	0.998449161734028
0.929770833333333	111.5725	0.999999607242463	0.999999427824428	0.999999402786558	0.998306906658274
0.933104166666667	111.9725	0.999997032415847	0.999996513191764	0.999996457269778	0.998153949451895
0.936458333333333	112.375	0.999993451341651	0.99999265668057	0.999992580110495	0.998064432068751
0.939791666666667	112.775	0.999991101686181	0.999990178777215	0.999990094659215	0.99837057668591
0.943145833333333	113.1775	0.999991416660187	0.999990550426119	0.999990472065745	0.998649560580227
0.946479166666667	113.5775	0.999994203170755	0.999993555335959	0.99999349409149	0.998899026665389
0.949833333333333	113.98	0.999997759320238	0.999997417767448	0.999997381618873	0.999122127421268
0.9531875	114.3825	0.999999837638572	0.99999979250761	0.999999784774976	0.999316503277147
0.956520833333333	114.7825	0.99999909706183	0.999999263163733	0.999999282286333	0.99948070780561
0.959875	115.185	0.999995891102259	0.999996161473094	0.999996202167526	0.999617303571094
0.963208333333333	115.585	0.999992112884939	0.999992403123796	0.999992457050999	0.999726153190911
0.9665625	115.9875	0.99998996666005	0.999990238489938	0.999990296257335	0.999810397198841
0.969895833333333	116.3875	0.999990744894303	0.999990993906285	0.999991046488245	0.999869698850066
0.97325	116.79	0.999993989245686	0.999994212006413	0.999994252137395	0.999903558634213
0.976583333333333	117.19	0.999997750301332	0.999997917499795	0.999997940835004	0.999908493112152
0.9799375	117.5925	0.999999861559285	0.99999991516107	0.999999920338442	0.999880781894403
0.983270833333333	117.9925	0.999999140062543	0.99999902255578	0.999999011442205	0.999817928278443
0.986625	118.395	0.999996149803299	0.999995840187229	0.99999581682616	0.999718386828366
0.989958333333333	118.795	0.999992853188399	0.999992396816075	0.999992366805337	0.999584823611924
0.9933125	119.1975	0.999991313977179	0.99999081139308	0.999990780572051	0.999418164066576
0.996645833333333	119.5975	0.999992514088142	0.999992083851239	0.999992057389735	0.999222609797751
1	120	0.99999570676075	0.999995433964165	0.999995415632448	0.998996149758524


==> data/design_constants.dat <==
parameter	value
T	0.05
tf	120
dt	0.0025
dist_d	0.005
alphaGain	0.5
kappa	0.001
a	0.133855211612555
b	0.133855211612555
lowerMargin	0.0143855211612555
delta	0.0153211214017846
deltaFeas	0.0162567216423137
mu_s	0.1
k_s	100
Delta_s	3.7344493690787e-07
safetyThresholdFraction	0.001
mu_p	5
k_p	20
u_tol	0.1
Delta_p	0.5


==> data/lif_raster.dat <==
tau	t	row	isSafety
0.07625	9.15	2	1
0.0780416666666667	9.365	2	1
0.0800833333333333	9.61	2	1
0.0814791666666667	9.7775	1	0
0.082625	9.915	1	0
0.0836666666666667	10.04	1	0
0.084625	10.155	1	0
0.0855416666666667	10.265	1	0
0.0864166666666667	10.37	1	0
0.0872708333333333	10.4725	1	0
0.0881041666666667	10.5725	1	0
0.0889166666666667	10.67	1	0
0.0897083333333333	10.765	1	0
0.0905	10.86	1	0
0.0912708333333333	10.9525	1	0
0.0920208333333333	11.0425	1	0
0.0927708333333333	11.1325	1	0
0.0935208333333333	11.2225	1	0
0.09425	11.31	1	0
0.0949791666666667	11.3975	1	0
0.0957083333333333	11.485	1	0
0.0964166666666667	11.57	1	0
0.097125	11.655	1	0
0.0978333333333333	11.74	1	0
0.0985416666666667	11.825	1	0
0.09925	11.91	1	0
0.0999375	11.9925	1	0
0.100625	12.075	1	0
0.1013125	12.1575	1	0
0.102	12.24	1	0
0.1026875	12.3225	1	0
0.103375	12.405	1	0
0.1040625	12.4875	1	0
0.104729166666667	12.5675	1	0
0.105395833333333	12.6475	1	0
0.1060625	12.7275	1	0
0.106729166666667	12.8075	1	0
0.107395833333333	12.8875	1	0
0.1080625	12.9675	1	0
0.108729166666667	13.0475	1	0
0.109395833333333	13.1275	1	0
0.1100625	13.2075	1	0
0.110729166666667	13.2875	1	0
0.111395833333333	13.3675	1	0
0.1120625	13.4475	1	0
0.112729166666667	13.5275	1	0
0.113395833333333	13.6075	1	0
0.114041666666667	13.685	1	0
0.1146875	13.7625	1	0
0.115333333333333	13.84	1	0
0.115979166666667	13.9175	1	0
0.116625	13.995	1	0
0.117270833333333	14.0725	1	0
0.117916666666667	14.15	1	0
0.1185625	14.2275	1	0
0.119208333333333	14.305	1	0
0.119854166666667	14.3825	1	0
0.1205	14.46	1	0
0.121145833333333	14.5375	1	0
0.121791666666667	14.615	1	0
0.1224375	14.6925	1	0
0.123083333333333	14.77	1	0
0.123729166666667	14.8475	1	0
0.124375	14.925	1	0
0.125020833333333	15.0025	1	0
0.125666666666667	15.08	1	0
0.1263125	15.1575	1	0
0.126958333333333	15.235	1	0
0.127604166666667	15.3125	1	0
0.12825	15.39	1	0
0.128895833333333	15.4675	1	0
0.129541666666667	15.545	1	0
0.130166666666667	15.62	1	0
0.130791666666667	15.695	1	0
0.131416666666667	15.77	1	0
0.132041666666667	15.845	1	0
0.132666666666667	15.92	1	0
0.133291666666667	15.995	1	0
0.133916666666667	16.07	1	0
0.134541666666667	16.145	1	0
0.135166666666667	16.22	1	0
0.135791666666667	16.295	1	0
0.136416666666667	16.37	1	0
0.137041666666667	16.445	1	0
0.137666666666667	16.52	1	0
0.138291666666667	16.595	1	0
0.138916666666667	16.67	1	0
0.139541666666667	16.745	1	0
0.140166666666667	16.82	1	0
0.140791666666667	16.895	1	0
0.141416666666667	16.97	1	0
0.142041666666667	17.045	1	0
0.142666666666667	17.12	1	0
0.143291666666667	17.195	1	0
0.143916666666667	17.27	1	0
0.1445625	17.3475	1	0
0.145208333333333	17.425	1	0
0.145854166666667	17.5025	1	0
0.1465	17.58	1	0
0.147145833333333	17.6575	1	0
0.147791666666667	17.735	1	0
0.148458333333333	17.815	1	0
0.149125	17.895	1	0
0.149791666666667	17.975	1	0
0.150458333333333	18.055	1	0
0.151145833333333	18.1375	1	0
0.151833333333333	18.22	1	0
0.152520833333333	18.3025	1	0
0.153229166666667	18.3875	1	0
0.1539375	18.4725	1	0
0.154666666666667	18.56	1	0
0.155395833333333	18.6475	1	0
0.156145833333333	18.7375	1	0
0.156895833333333	18.8275	1	0
0.157666666666667	18.92	1	0
0.1584375	19.0125	1	0
0.159229166666667	19.1075	1	0
0.160041666666667	19.205	1	0
0.160875	19.305	1	0
0.161729166666667	19.4075	1	0
0.162604166666667	19.5125	1	0
0.163520833333333	19.6225	1	0
0.164458333333333	19.735	1	0
0.165458333333333	19.855	1	0
0.1665	19.98	1	0
0.167625	20.115	1	0
0.168854166666667	20.2625	1	0
0.170229166666667	20.4275	1	0
0.171895833333333	20.6275	1	0
0.186541666666667	22.385	2	1
0.1953125	23.4375	1	0
0.205770833333333	24.6925	1	0
0.2200625	26.4075	1	0
0.247458333333333	29.695	1	0
0.294041666666667	35.285	1	0
0.321395833333333	38.5675	1	0
0.347145833333333	41.6575	1	0
0.379395833333333	45.5275	1	0
0.425833333333333	51.1	1	0
0.700979166666667	84.1175	1	0
0.774125	92.895	1	0
0.935541666666667	112.265	1	0


==> data/lif_states.dat <==
t	tau	xi_s	xi_p
0	0	0	0
0.401	0.00334166666666667	0	0.0528458046434026
0.803	0.00669166666666667	0	0.0538975086738825
1.204	0.0100333333333333	0	0.0547660545173653
1.605	0.013375	0	0.0554524494060538
2.007	0.016725	0	0.0560757598122699
2.408	0.0200666666666667	0	0.0566201935523088
2.809	0.0234083333333333	0	0.014300563887466
3.211	0.0267583333333333	0	0.0575486232180577
3.612	0.0301	0	0.0579988687148258
4.013	0.0334416666666667	0	0.0584470248238164
4.415	0.0367916666666667	0	0.0588726231741617
4.816	0.0401333333333333	0	0.0593307869179957
5.217	0.043475	0	0.0597940656401179
5.619	0.046825	0	0.045218170858214
6.02	0.0501666666666667	0	0.0606979216279655
6.421	0.0535083333333333	0	0.0611615567032584
6.823	0.0568583333333333	0	0.0616236528097
7.224	0.0602	0	0
7.625	0.0635416666666667	0	0.0625294580186653
8.027	0.0668916666666667	0	0.0630129219615043
8.428	0.0702333333333333	0	0.0635183149399065
8.829	0.073575	0	0.0640208946044366
9.231	0.076925	0	0.0645889850718165
9.632	0.0802666666666667	0	0.0651949052160479
10.033	0.0836083333333333	0	0.0164845683327833
10.435	0.0869583333333333	0	0.0664727240886314
10.836	0.0903	0	0.0658348741342119
11.237	0.0936416666666667	0	0.0624900435747053
11.639	0.0969916666666667	0	0.0591252130311164
12.04	0.100333333333333	0	0.0139597531242717
12.441	0.103675	0	0.0525333336527094
12.843	0.107025	0	0.0613069610552629
13.244	0.110366666666667	0	0.0570951300903054
13.645	0.113708333333333	0	0.0528732356404738
14.047	0.117058333333333	0	0.0582793365385494
14.448	0.1204	0	0.0533494282568721
14.849	0.123741666666667	0	0.0564154195173161
15.251	0.127091666666667	0	0.0505028497354049
15.652	0.130433333333333	0	0.0317912126901127
16.054	0.133783333333333	0	0.0166074559484568
16.455	0.137125	0	0.0470603213044228
16.856	0.140466666666667	0	0.050969930504214
17.258	0.143816666666667	0	0.0432079910127545
17.659	0.147158333333333	0	0.0503367825366735
18.06	0.1505	0	0.00596402134781759
18.462	0.15385	0	0.00207226673797711
18.863	0.157191666666667	0	0.0369466518229946
19.264	0.160533333333333	0	0
19.666	0.163883333333333	0	0
20.067	0.167225	0	0
20.468	0.170566666666667	0	0
20.87	0.173916666666667	0	0
21.271	0.177258333333333	0	0
21.672	0.1806	0	0.0502708571429775
22.074	0.18395	0	0.0324582198303545
22.475	0.187291666666667	0	0.0128988161726113
22.876	0.190633333333333	0	0.000825374710860395
23.278	0.193983333333333	0	0
23.679	0.197325	0	0
24.08	0.200666666666667	0	0.0181863368424544
24.482	0.204016666666667	0	0
24.883	0.207358333333333	0	0
25.284	0.2107	0	0.0134176412276934
25.686	0.21405	0	0
26.087	0.217391666666667	0	0.0371745758731657
26.488	0.220733333333333	0	0
26.89	0.224083333333333	0	0.0454811624051303
27.291	0.227425	0	0
27.692	0.230766666666667	0	0.0274131881210649
28.094	0.234116666666667	0	0
28.495	0.237458333333333	0	0.000530050787571823
28.896	0.2408	0	0.0468302105576439
29.298	0.24415	0	0
29.699	0.247491666666667	0	0
30.1	0.250833333333333	0	0.00402039795200695
30.502	0.254183333333333	0	0.0405841067384451
30.903	0.257525	0	0
31.304	0.260866666666667	0	0
31.706	0.264216666666667	0	0
32.107	0.267558333333333	0	0
32.508	0.2709	0	0
32.91	0.27425	0	0
33.311	0.277591666666667	0	0
33.712	0.280933333333333	0	0
34.114	0.284283333333333	0	0
34.515	0.287625	0	0
34.916	0.290966666666667	0	0
35.318	0.294316666666667	0	0.00774611976584553
35.719	0.297658333333333	0	0
36.12	0.301	0	0
36.522	0.30435	0	0.000775699922359283
36.923	0.307691666666667	0	0.0493685010486684
37.324	0.311033333333333	0	0
37.726	0.314383333333333	0	0.0023190434868561
38.127	0.317725	0	0
38.528	0.321066666666667	0	0
38.93	0.324416666666667	0	0.0132001485083506
39.331	0.327758333333333	0	0
39.732	0.3311	0	0
40.134	0.33445	0	0.0490954926822941
40.535	0.337791666666667	0	0
40.936	0.341133333333333	0	0.0210305505495434
41.338	0.344483333333333	0	0
41.739	0.347825	0	0.00840802777425699
42.14	0.351166666666667	0	0
42.542	0.354516666666667	0	0.00314204353819025
42.943	0.357858333333333	0	0
43.344	0.3612	0	0.000725016768773017
43.746	0.36455	0	0
44.147	0.367891666666667	0	0
44.548	0.371233333333333	0	0
44.95	0.374583333333333	0	0
45.351	0.377925	0	0.043600417679303
45.753	0.381275	0	0
46.154	0.384616666666667	0	0.0305598063263191
46.555	0.387958333333333	0	0
46.957	0.391308333333333	0	0.0201873626101832
47.358	0.39465	0	0
47.759	0.397991666666667	0	0.0126236183449698
48.161	0.401341666666667	0	0
48.562	0.404683333333333	0	0.00717044805497152
48.963	0.408025	0	0
49.365	0.411375	0	0.0025002903015464
49.766	0.414716666666667	0	0
50.167	0.418058333333333	0	0
50.569	0.421408333333333	0	0.0502360931406596
50.97	0.42475	0	0
51.371	0.428091666666667	0	0.0263809208983747
51.773	0.431441666666667	0	0
52.174	0.434783333333333	0	0.00503275370783211
52.575	0.438125	0	0
52.977	0.441475	0	0
53.378	0.444816666666667	0	0.034673119722248
53.779	0.448158333333333	0	0
54.181	0.451508333333333	0	0.00497366825075899
54.582	0.45485	0	0
54.983	0.458191666666667	0	0
55.385	0.461541666666667	0	0.0241084590101501
55.786	0.464883333333333	0	0
56.187	0.468225	0	0
56.589	0.471575	0	0.0376561880547103
56.99	0.474916666666667	0	0
57.391	0.478258333333333	0	0
57.793	0.481608333333333	0	0.0298488628047246
58.194	0.48495	0	0
58.595	0.488291666666667	0	0
58.997	0.491641666666667	0	0.00904223271173145
59.398	0.494983333333333	0	0
59.799	0.498325	0	0
60.201	0.501675	0	0
60.602	0.505016666666667	0	0.0197188254904526
61.003	0.508358333333333	0	0
61.405	0.511708333333333	0	0
61.806	0.51505	0	0
62.207	0.518391666666667	0	0.0146866249833695
62.609	0.521741666666667	0	0
63.01	0.525083333333333	0	0
63.411	0.528425	0	0
63.813	0.531775	0	0
64.214	0.535116666666667	0	0.00371448389622045
64.615	0.538458333333333	0	0.0333137820317923
65.017	0.541808333333333	0	0
65.418	0.54515	0	0
65.819	0.548491666666667	0	0
66.221	0.551841666666667	0	0
66.622	0.555183333333333	0	0
67.023	0.558525	0	0
67.425	0.561875	0	0.00314589659810365
67.826	0.565216666666667	0	0.0231761092604181
68.227	0.568558333333333	0	0
68.629	0.571908333333333	0	0
69.03	0.57525	0	0
69.431	0.578591666666667	0	0
69.833	0.581941666666667	0	0
70.234	0.585283333333333	0	0
70.635	0.588625	0	0
71.037	0.591975	0	0
71.438	0.595316666666667	0	0
71.839	0.598658333333333	0	0
72.241	0.602008333333333	0	0
72.642	0.60535	0	0
73.043	0.608691666666667	0	0
73.445	0.612041666666667	0	0
73.846	0.615383333333333	0	0
74.247	0.618725	0	0
74.649	0.622075	0	0
75.05	0.625416666666667	0	0
75.452	0.628766666666667	0	0
75.853	0.632108333333333	0	0
76.254	0.63545	0	0
76.656	0.6388	0	0
77.057	0.642141666666667	0	0.00192187605744591
77.458	0.645483333333333	0	0.0246450052078233
77.86	0.648833333333333	0	0
78.261	0.652175	0	0
78.662	0.655516666666667	0	0
79.064	0.658866666666667	0	0
79.465	0.662208333333333	0	0
79.866	0.66555	0	0
80.268	0.6689	0	0
80.669	0.672241666666667	0	0.0110020947059595
81.07	0.675583333333333	0	0.0428077055898912
81.472	0.678933333333333	0	0
81.873	0.682275	0	0
82.274	0.685616666666667	0	0
82.676	0.688966666666667	0	0
83.077	0.692308333333333	0	0
83.478	0.69565	0	0.00424679065570408
83.88	0.699	0	0.0341689860907421
84.281	0.702341666666667	0	0
84.682	0.705683333333333	0	0
85.084	0.709033333333333	0	0
85.485	0.712375	0	0
85.886	0.715716666666667	0	0
86.288	0.719066666666667	0	0
86.689	0.722408333333333	0	0.0102199510820615
87.09	0.72575	0	0.0413262832572977
87.492	0.7291	0	0
87.893	0.732441666666667	0	0
88.294	0.735783333333333	0	0
88.696	0.739133333333333	0	0
89.097	0.742475	0	0
89.498	0.745816666666667	0	0
89.9	0.749166666666667	0	0.0131431556801438
90.301	0.752508333333333	0	0.0489529088456493
90.702	0.75585	0	0
91.104	0.7592	0	0
91.505	0.762541666666667	0	0
91.906	0.765883333333333	0	0
92.308	0.769233333333333	0	0
92.709	0.772575	0	0
93.11	0.775916666666667	0	0
93.512	0.779266666666667	0	0.0047849452675371
93.913	0.782608333333333	0	0.0260165173694014
94.314	0.78595	0	0
94.716	0.7893	0	0
95.117	0.792641666666667	0	0
95.518	0.795983333333333	0	0
95.92	0.799333333333333	0	0
96.321	0.802675	0	0
96.722	0.806016666666667	0	0
97.124	0.809366666666667	0	0
97.525	0.812708333333333	0	0.00106307329754982
97.926	0.81605	0	0.0122480946965
98.328	0.8194	0	0.0310020379391279
98.729	0.822741666666667	0	0
99.13	0.826083333333333	0	0
99.532	0.829433333333333	0	0
99.933	0.832775	0	0
100.334	0.836116666666667	0	0
100.736	0.839466666666667	0	0
101.137	0.842808333333333	0	0
101.538	0.84615	0	0
101.94	0.8495	0	0
102.341	0.852841666666667	0	0
102.742	0.856183333333333	0	0
103.144	0.859533333333333	0	0
103.545	0.862875	0	0
103.946	0.866216666666667	0	0
104.348	0.869566666666667	0	0
104.749	0.872908333333333	0	0
105.151	0.876258333333333	0	0
105.552	0.8796	0	0
105.953	0.882941666666667	0	0
106.355	0.886291666666667	0	0
106.756	0.889633333333333	0	0
107.157	0.892975	0	0
107.559	0.896325	0	0
107.96	0.899666666666667	0	9.40195566236661e-05
108.361	0.903008333333333	0	0.00255425296737525
108.763	0.906358333333333	0	0.00774923631897919
109.164	0.9097	0	0.0149658778854737
109.565	0.913041666666667	0	0.0234223130513087
109.967	0.916391666666667	0	0.0321818328384905
110.368	0.919733333333333	0	0.0402773227757823
110.769	0.923075	0	0.0471429317217258
111.171	0.926425	0	0
111.572	0.929766666666667	0	0
111.973	0.933108333333333	0	0
112.375	0.936458333333333	0	0
112.776	0.9398	0	0
113.177	0.943141666666667	0	0
113.579	0.946491666666667	0	0
113.98	0.949833333333333	0	0
114.381	0.953175	0	0
114.783	0.956525	0	0
115.184	0.959866666666667	0	0
115.585	0.963208333333333	0	0
115.987	0.966558333333333	0	0
116.388	0.9699	0	0
116.789	0.973241666666667	0	0
117.191	0.976591666666667	0	0
117.592	0.979933333333333	0	0
117.993	0.983275	0	0.000225972833165935
118.395	0.986625	0	0.0105716093609688
118.796	0.989966666666667	0	0.0324584531638481
119.197	0.993308333333333	0	0
119.599	0.996658333333333	0	0
120	1	0	0


==> data/lif_triggers.dat <==
t	tau	type
9.15	0.07625	1
9.365	0.0780416666666667	1
9.61	0.0800833333333333	1
9.7775	0.0814791666666667	0
9.915	0.082625	0
10.04	0.0836666666666667	0
10.155	0.084625	0
10.265	0.0855416666666667	0
10.37	0.0864166666666667	0
10.4725	0.0872708333333333	0
10.5725	0.0881041666666667	0
10.67	0.0889166666666667	0
10.765	0.0897083333333333	0
10.86	0.0905	0
10.9525	0.0912708333333333	0
11.0425	0.0920208333333333	0
11.1325	0.0927708333333333	0
11.2225	0.0935208333333333	0
11.31	0.09425	0
11.3975	0.0949791666666667	0
11.485	0.0957083333333333	0
11.57	0.0964166666666667	0
11.655	0.097125	0
11.74	0.0978333333333333	0
11.825	0.0985416666666667	0
11.91	0.09925	0
11.9925	0.0999375	0
12.075	0.100625	0
12.1575	0.1013125	0
12.24	0.102	0
12.3225	0.1026875	0
12.405	0.103375	0
12.4875	0.1040625	0
12.5675	0.104729166666667	0
12.6475	0.105395833333333	0
12.7275	0.1060625	0
12.8075	0.106729166666667	0
12.8875	0.107395833333333	0
12.9675	0.1080625	0
13.0475	0.108729166666667	0
13.1275	0.109395833333333	0
13.2075	0.1100625	0
13.2875	0.110729166666667	0
13.3675	0.111395833333333	0
13.4475	0.1120625	0
13.5275	0.112729166666667	0
13.6075	0.113395833333333	0
13.685	0.114041666666667	0
13.7625	0.1146875	0
13.84	0.115333333333333	0
13.9175	0.115979166666667	0
13.995	0.116625	0
14.0725	0.117270833333333	0
14.15	0.117916666666667	0
14.2275	0.1185625	0
14.305	0.119208333333333	0
14.3825	0.119854166666667	0
14.46	0.1205	0
14.5375	0.121145833333333	0
14.615	0.121791666666667	0
14.6925	0.1224375	0
14.77	0.123083333333333	0
14.8475	0.123729166666667	0
14.925	0.124375	0
15.0025	0.125020833333333	0
15.08	0.125666666666667	0
15.1575	0.1263125	0
15.235	0.126958333333333	0
15.3125	0.127604166666667	0
15.39	0.12825	0
15.4675	0.128895833333333	0
15.545	0.129541666666667	0
15.62	0.130166666666667	0
15.695	0.130791666666667	0
15.77	0.131416666666667	0
15.845	0.132041666666667	0
15.92	0.132666666666667	0
15.995	0.133291666666667	0
16.07	0.133916666666667	0
16.145	0.134541666666667	0
16.22	0.135166666666667	0
16.295	0.135791666666667	0
16.37	0.136416666666667	0
16.445	0.137041666666667	0
16.52	0.137666666666667	0
16.595	0.138291666666667	0
16.67	0.138916666666667	0
16.745	0.139541666666667	0
16.82	0.140166666666667	0
16.895	0.140791666666667	0
16.97	0.141416666666667	0
17.045	0.142041666666667	0
17.12	0.142666666666667	0
17.195	0.143291666666667	0
17.27	0.143916666666667	0
17.3475	0.1445625	0
17.425	0.145208333333333	0
17.5025	0.145854166666667	0
17.58	0.1465	0
17.6575	0.147145833333333	0
17.735	0.147791666666667	0
17.815	0.148458333333333	0
17.895	0.149125	0
17.975	0.149791666666667	0
18.055	0.150458333333333	0
18.1375	0.151145833333333	0
18.22	0.151833333333333	0
18.3025	0.152520833333333	0
18.3875	0.153229166666667	0
18.4725	0.1539375	0
18.56	0.154666666666667	0
18.6475	0.155395833333333	0
18.7375	0.156145833333333	0
18.8275	0.156895833333333	0
18.92	0.157666666666667	0
19.0125	0.1584375	0
19.1075	0.159229166666667	0
19.205	0.160041666666667	0
19.305	0.160875	0
19.4075	0.161729166666667	0
19.5125	0.162604166666667	0
19.6225	0.163520833333333	0
19.735	0.164458333333333	0
19.855	0.165458333333333	0
19.98	0.1665	0
20.115	0.167625	0
20.2625	0.168854166666667	0
20.4275	0.170229166666667	0
20.6275	0.171895833333333	0
22.385	0.186541666666667	1
23.4375	0.1953125	0
24.6925	0.205770833333333	0
26.4075	0.2200625	0
29.695	0.247458333333333	0
35.285	0.294041666666667	0
38.5675	0.321395833333333	0
41.6575	0.347145833333333	0
45.5275	0.379395833333333	0
51.1	0.425833333333333	0
84.1175	0.700979166666667	0
92.895	0.774125	0
112.265	0.935541666666667	0


==> data/markers.dat <==
px0	py0	pxtarget	pytarget
0.632139225171164	0.632139225171164	0	0


==> data/metrics.dat <==
controller	min_h	max_r	qp_solves	reduction_percent
No-CBF	-0.604763541133126	0.35763360595143	0	NaN
P-CBF-QP	0.000999999999999779	0.00412423187936268	2401	0
TP-CBF-QP	0.000999999999999779	-0.0115945156722909	2401	0
Dual-LIF	0.000999999999999779	-0.00564600621604774	142	94.0857975843399


==> data/metrics.txt <==
controller          min h        max r   QP solves   red. %
No-CBF        -6.0476e-01   3.5763e-01           0        -
P-CBF-QP       1.0000e-03   4.1242e-03        2401      0.0
TP-CBF-QP      1.0000e-03  -1.1595e-02        2401      0.0
Dual-LIF       1.0000e-03  -5.6460e-03         142     94.1

Dual-LIF initiations: safety=4, performance=138


==> data/norms.dat <==
tau	t	pn_nocbf	pn_pcbfqp	pn_tpcbfqp	pn_duallif	vn_nocbf	vn_pcbfqp	vn_tpcbfqp	vn_duallif
0	0	0.89397986554508	0.89397986554508	0.89397986554508	0.89397986554508	0	0	0	0
0.00335416666666667	0.4025	0.893751647621377	0.893751660473718	0.893751660458441	0.893751659944212	0.0566077348537233	0.0566044892984673	0.0566044732346261	0.056604673327037
0.0066875	0.8025	0.893075520454756	0.8930755732857	0.893075573485327	0.89307556944041	0.112352403088404	0.112345663313991	0.112345629146694	0.112346299271976
0.0100416666666667	1.205	0.891946730948785	0.891946852028053	0.891946852519904	0.891946841395508	0.168059878995511	0.168049670786783	0.168049634252096	0.168050714197651
0.013375	1.605	0.890381688608439	0.890381905028262	0.890381905801143	0.890381884550966	0.22322502609389	0.223211406011929	0.223211370996407	0.223212819581435
0.0167291666666667	2.0075	0.88836156385678	0.88836190394028	0.888361904788968	0.888361870398512	0.278755506236396	0.278738407282433	0.278738417269075	0.278740239039941
0.0200625	2.4075	0.88591040344744	0.885910894178926	0.885910894947719	0.88591084431784	0.334173920062709	0.334153363591805	0.334153373578336	0.334155610965049
0.0234166666666667	2.81	0.882994888810244	0.882995559057074	0.882995559745473	0.882995489417839	0.390350573600444	0.390326537513359	0.390326547499902	0.390329203153195
0.02675	3.21	0.879647393261956	0.879648269661426	0.879648270269929	0.879648177030907	0.446700354835445	0.446672860192728	0.446672870179376	0.446675941563125
0.0301041666666667	3.6125	0.875821615534501	0.875822727300734	0.875822727828842	0.875822608178413	0.50395937953008	0.50392840428075	0.503928414267539	0.503931904029848
0.0334375	4.0125	0.871560785687933	0.871562159111136	0.871562159559349	0.871562010325598	0.561360788950098	0.561326354518546	0.56132636450545	0.5613302700707
0.0367916666666667	4.415	0.866808127893494	0.866809792534443	0.86680979290226	0.866809610543498	0.619486019184664	0.619448104006019	0.619448113992982	0.619452437954567
0.040125	4.815	0.861620557972493	0.861622539774171	0.861622540062091	0.86162232144814	0.677419156538201	0.677377782451416	0.677377792438379	0.677382532173164
0.0434791666666667	5.2175	0.85593280555537	0.855935134425046	0.855935134632571	0.855934876180087	0.73566028091101	0.735615426560522	0.73561543654745	0.735620594624452
0.0468125	5.6175	0.849816872459263	0.849819573992547	0.849819574120177	0.849819272740733	0.793271032637251	0.793222719841901	0.793222729828793	0.793228303626911
0.0501666666666667	6.02	0.843199235192339	0.843202339642859	0.843202339690093	0.843201991758709	0.850797639109843	0.850745846360714	0.850745856347589	0.850751848453508
0.0535208333333333	6.4225	0.836120717166003	0.836124252544947	0.836124252511787	0.83612385466135	0.907775775890035	0.907720503222543	0.907720513209429	0.90772692361988
0.0568541666666667	6.8225	0.828634033901276	0.828638025282552	0.828638025169495	0.828637574374287	0.963842154892656	0.963783423943926	0.963783433930842	0.963790260045876
0.0602083333333333	7.225	0.82064984243604	0.820654320593333	0.820654320399882	0.820653812972404	1.01977332235831	1.0197111115721	1.01971112155905	1.01971836597082
0.0635416666666667	7.625	0.812270613429818	0.812275603089666	0.812275602816319	0.812275035772607	1.07502653235019	1.07496086343817	1.07496087342513	1.07496853352463
0.0668958333333333	8.0275	0.803393471000357	0.803399003282825	0.803399002929085	0.803398372540002	1.13049843204926	1.13042928349728	1.13042929348424	1.13043737185811
0.0702291666666667	8.4275	0.794128807611626	0.794134906895823	0.794134906462187	0.794134209785532	1.1857237253022	1.18565111876335	1.18565112875029	1.1856596227956
0.0735833333333333	8.83	0.78435916947355	0.78436586722568	0.784365866711652	0.784365099976676	1.241602348281	1.24152626208316	1.24152627207008	1.2415351843912
0.0769166666666667	9.23	0.774202797492225	0.774210117743509	0.774212022453402	0.774209417973003	1.29759956657554	1.29752002217557	1.2961170336987	1.29709699058295
0.0802708333333333	9.6325	0.763528589706924	0.763539162859095	0.763583760788442	0.76356698882449	1.35450209660832	1.35270539889114	1.34314439793447	1.34583782331541
0.0836041666666667	10.0325	0.752464694446283	0.752525710996394	0.752675120632723	0.752634686483898	1.41160222387872	1.39935455828285	1.38307463101608	1.38606161207251
0.0869583333333333	10.435	0.740868700145176	0.741096576530162	0.741397904332947	0.74133416293283	1.46952512947194	1.43920834532306	1.41799849584313	1.42075564431414
0.0902916666666667	10.835	0.728881598951068	0.729443627077902	0.72992979113285	0.729845352822068	1.52738989766339	1.473307818821	1.44848766750307	1.45090884592761
0.0936458333333333	11.2375	0.716351991333698	0.717461386331791	0.718158699973401	0.718056091041826	1.58570834095226	1.503098714478	1.47559116620446	1.47768499432918
0.097	11.64	0.703353554862717	0.705255358052496	0.706182468396892	0.70606416736392	1.64389149814451	1.52905868566742	1.49957014087571	1.50137443137813
0.100333333333333	12.04	0.689973326299124	0.692931738993152	0.694100792248108	0.693969093827598	1.70137448592038	1.55158560705443	1.52065762811219	1.52221497939601
0.1036875	12.4425	0.676047440390201	0.680361095722484	0.681783512950373	0.681640257883077	1.75872389963589	1.57140219928028	1.53943297622287	1.54076197371812
0.107020833333333	12.8425	0.661753136151319	0.667720630733144	0.669401828118485	0.669248738551249	1.81515459524777	1.58866412796539	1.5559727467095	1.55710932671126
0.110375	13.245	0.646916232872562	0.654870329360352	0.656816726238267	0.656655173489835	1.87138912310428	1.6039866764412	1.57081292800656	1.57178538114668
0.113708333333333	13.645	0.631725009865321	0.641984508266408	0.644197505290967	0.644028746121776	1.92683294916296	1.61757047979316	1.58410720787465	1.58494206326565
0.1170625	14.0475	0.615992452902852	0.628913799466158	0.631396769063686	0.631221783345667	1.98235483151021	1.62996565014791	1.59636072456081	1.5970781216636
0.120395833333333	14.4475	0.59992122284416	0.615829312645897	0.618581213953849	0.618400897374512	2.03523338397093	1.6413577472588	1.60772908923601	1.60834829443854
0.12375	14.85	0.583341001345438	0.602573805891665	0.605596118831659	0.605411143850317	2.08329513707228	1.65217220597949	1.61861228790541	1.6191512471452
0.127083333333333	15.25	0.566510593958547	0.589316292432509	0.592606480414843	0.592417441757064	2.12333609329824	1.66247375130636	1.62905472277145	1.62953067688452
0.1304375	15.6525	0.549281649291129	0.575894212220312	0.579452563933534	0.579259889272229	2.15616532368858	1.67249891805202	1.63927918626789	1.63970629580318
0.133770833333333	16.0525	0.531925837811693	0.562476969623232	0.566300032540397	0.566104111328306	2.18183346763255	1.6821365541417	1.6491599424418	1.64954590483636
0.137125	16.455	0.514281002079397	0.548899798736679	0.552987102112239	0.552788218074191	2.20102470794785	1.69143486368729	1.65873869821456	1.6590890069004
0.140458333333333	16.855	0.496618115690414	0.535335048702643	0.539682658895255	0.539481076417801	2.21377365297647	1.70015099195684	1.66775635404477	1.66808046112941
0.1438125	17.2575	0.478766658077977	0.52161780927779	0.52622506026121	0.526020977008707	2.22044997936891	1.70822890016923	1.67615856137284	1.67645777295329
0.147166666666667	17.66	0.46088564660986	0.507838691665501	0.512703050745675	0.512496657183709	2.22113235804384	1.71543450336624	1.68371397469189	1.6839911511232
0.1505	18.06	0.443133423538282	0.494091383356645	0.499208351904882	0.498999820416495	2.2160501610608	1.7215892504222	1.69023404164866	1.69049220781568
0.153854166666667	18.4625	0.425333816743505	0.480212538469151	0.485580651308651	0.485370115139467	2.2053542851052	1.72669616392845	1.69571782393336	1.69595821851954
0.1571875	18.8625	0.407751353079428	0.466383264417237	0.471997878081374	0.471785492079602	2.1894510732199	1.73069460230909	1.70009803613865	1.70032174596805
0.160541666666667	19.265	0.390207521177087	0.452439124679642	0.458298630061863	0.458084523960875	2.1684930792529	1.73371653707251	1.70350993070067	1.70371556705126
0.163875	19.665	0.372958093733978	0.438560766600197	0.44466047577235	0.444444800763964	2.14316421508807	1.73587539509453	1.70606094893384	1.70625029171309
0.167229166666667	20.0675	0.355821930312187	0.42458078574535	0.430918984517119	0.430701853989846	2.11363675345937	1.73739852575544	1.70798242639784	1.7081561511487
0.1705625	20.4675	0.339042052246359	0.410677195224711	0.417249185005358	0.41703068743977	2.08079808110092	1.73848455085411	1.70946727423064	1.70963976922789
0.173916666666667	20.87	0.322434870068205	0.396678867152794	0.403482855564529	0.403262944107856	2.04476538323614	1.73935242492965	1.71073875299147	1.71092815890414
0.17725	21.27	0.306228529274933	0.382760858017342	0.389792159577185	0.389569933825363	2.00647722019324	1.7401513756119	1.71194047908824	1.71238760659917
0.180604166666667	21.6725	0.290238731436315	0.368749372575644	0.376006081405983	0.375777913622901	1.96588554346707	1.7408901515444	1.71318086263203	1.71428467750726
0.1839375	22.0725	0.274679130030811	0.354827406868278	0.362295630233029	0.362054351882189	1.92383446041005	1.73896329046788	1.71433014093826	1.71670294658227
0.187291666666667	22.475	0.259368006401186	0.340849138494381	0.348499305230853	0.348223577677308	1.88004176885867	1.73329896709389	1.71268790959976	1.71894820633199
0.190645833333333	22.8775	0.244414926651958	0.326930823210989	0.334731419676167	0.334400884250067	1.83491240568273	1.72409846039487	1.70729452861384	1.71535270385581
0.193979166666667	23.2775	0.229919747569536	0.313185966848235	0.321106533409633	0.32069120759933	1.78880346624182	1.71157024699908	1.69834129745959	1.71213049115358
0.197333333333333	23.68	0.215711382956745	0.29946982591418	0.307483070407028	0.306931559939148	1.74114823682793	1.69562336418311	1.68578669635168	1.70367844537021
0.200666666666667	24.08	0.201976400380883	0.285979218789064	0.294058312094542	0.293358656066554	1.69252689356365	1.67650029347356	1.66983595805937	1.68954000851092
0.204020833333333	24.4825	0.188553342709617	0.272571769956225	0.280692292116949	0.279816075750836	1.64233354842481	1.65402300225556	1.65035589472407	1.67503734374367
0.207354166666667	24.8825	0.175618942519854	0.259439425959727	0.267577972416662	0.266480351725829	1.59123863873267	1.62857707725722	1.62770012702388	1.65640363872416
0.210708333333333	25.285	0.163020966841718	0.246442511349473	0.254577401290144	0.253251389453906	1.53871908231543	1.60002295703403	1.60176952227306	1.63023931964773
0.214041666666667	25.685	0.150924072391946	0.233765031968596	0.241876071174585	0.240315539280444	1.48561981111558	1.56897072106104	1.5731471104326	1.60369364856464
0.217395833333333	26.0875	0.139183434821612	0.221268890644695	0.229336994165472	0.22751529578932	1.43154556540821	1.53536658062407	1.54181525674458	1.57651365081443
0.220729166666667	26.4875	0.127948877075222	0.209126631886155	0.217134598151759	0.215013173790785	1.37749039544434	1.50001519446854	1.50855606857213	1.5483723096704
0.224083333333333	26.89	0.117081246669736	0.197200664541421	0.205131855346519	0.202701477112763	1.32313165656066	1.4628945768508	1.47337959086328	1.51064264248858
0.227416666666667	27.29	0.106714005291189	0.185649863513687	0.193489852835573	0.190767182503991	1.26948857914899	1.42487464669391	1.43713730271694	1.47325421931536
0.230770833333333	27.6925	0.0967133537430596	0.174337469941225	0.182071914789308	0.179059467723135	1.2161968747357	1.38585200142998	1.39975391316302	1.43594334674849
0.234104166666667	28.0925	0.087197151138622	0.163408853724249	0.171025889935347	0.167720676462416	1.16415333923624	1.34660884812799	1.36199694203242	1.39932611927988
0.237458333333333	28.495	0.078038449006892	0.152730203244052	0.160217631176907	0.156604976805536	1.11285555792449	1.30686516458915	1.3236107768318	1.36302495497425
0.2408125	28.8975	0.0692891962314074	0.142372296234376	0.149719704596402	0.145779718662204	1.06268514320458	1.26697828643657	1.28494871550251	1.32726439759418
0.244145833333333	29.2975	0.0609911708128399	0.132397418845429	0.139596397938572	0.135305432992206	1.01390800820051	1.22721944944799	1.24628117724685	1.29217126013824
0.2475	29.7	0.0530325280250805	0.122681958599404	0.129723239115272	0.125048204049337	0.96580980483218	1.18704360044127	1.20708241450621	1.25714537316819
0.250833333333333	30.1	0.0455053123280604	0.113348270006971	0.120225483094376	0.11516384483873	0.91884429979326	1.14686033542929	1.16775528304763	1.21403865034248
0.2541875	30.5025	0.0383101637362308	0.104282173160584	0.110987801027164	0.105574054640944	0.87227347988018	1.10607086031929	1.12771718496554	1.16952148106175
0.257520833333333	30.9025	0.0315330820777213	0.0955994844651142	0.102128987233363	0.0964004099628051	0.826554525302652	1.06511418885529	1.0874032742552	1.12494646489119
0.260875	31.305	0.0250882255790695	0.0871952731697521	0.0935427132968334	0.0875317597465785	0.781051775748261	1.02346796911441	1.04630453322517	1.07961164531194
0.264208333333333	31.705	0.0190582579346474	0.0791773507594657	0.0853397991856025	0.0790827189596613	0.736343904580203	0.981715894636087	1.00500314157547	1.03401292295883
0.2675625	32.1075	0.0133800882493559	0.0714481242553183	0.0774210399408392	0.0709524706611868	0.691969302144385	0.939486237975566	0.963138080629008	0.987600733935949
0.270895833333333	32.5075	0.00817461074412309	0.0641047914242333	0.0698866273129714	0.0632464112445332	0.648649925231709	0.897525476616731	0.921456286654535	0.941056261170998
0.27425	32.91	0.00371098759976357	0.0570548117642893	0.0626422164665311	0.05587171124508	0.606069144187658	0.855584842272563	0.879717263120907	0.893971077218217
0.277583333333333	33.31	0.00319253917932862	0.0503828166140686	0.055775363915505	0.0489221454556066	0.564999874290709	0.814477936457743	0.838736803328409	0.847141288223322
0.2809375	33.7125	0.00683153267386323	0.0440002176037268	0.0491954723474536	0.0423116336924385	0.52516046518714	0.773970847304529	0.798287124260098	0.800199531932353
0.284270833333333	34.1125	0.0107009625011783	0.0379792714054014	0.0429775528301949	0.0361219896901634	0.487228685697375	0.734795145194126	0.759103544248657	0.753915624088789
0.287625	34.515	0.0143978677882389	0.0322363634887457	0.0370356460851694	0.0302751975606987	0.45084203726796	0.696616966458139	0.720856414374383	0.707839991557644
0.290979166666667	34.9175	0.0178435837581281	0.0268014360268086	0.0314007013249223	0.0248115544627778	0.416267786249316	0.659750630573169	0.683864116903583	0.662313533294846
0.2943125	35.3175	0.0210141481080679	0.0216979195960585	0.0260964892466	0.0197654744572783	0.383640299351304	0.624386823457037	0.648322630869935	0.617577953553696
0.297666666666667	35.72	0.0239552397880104	0.0168580642961891	0.0210501553657664	0.0150507968277758	0.352409930508232	0.589976667202325	0.613684689341281	0.582207215506807
0.301	36.12	0.0266389301423907	0.0123470988060048	0.0163220977265732	0.0107230672066565	0.322768014353083	0.556783499359091	0.580220178721832	0.547633497463459
0.304354166666667	36.5225	0.0291074238802621	0.00814207860528185	0.0118608235535052	0.00685661719324257	0.294118559099722	0.524199622316234	0.547321705684279	0.512855235391897
0.3076875	36.9225	0.0313376954989455	0.00446352771659032	0.00775955836985015	0.00404950654217553	0.266600270759055	0.492445728805073	0.515217545742164	0.478091043261363
0.311041666666667	37.325	0.0333641885543892	0.0025371217380401	0.004158427863087	0.00401093389967858	0.239690372814417	0.460980972128205	0.483366145476396	0.442721447121614
0.314375	37.725	0.0351673561902032	0.00450047021371021	0.00251789572925144	0.00631385125465095	0.213613933018702	0.430122057382618	0.452092547268319	0.407062398266655
0.317729166666667	38.1275	0.0367750203830614	0.0074987618878307	0.00464064971926337	0.00906277283023223	0.188021526731154	0.399494064351322	0.421019983196551	0.370625382662939
0.3210625	38.5275	0.0381726671500429	0.010445617428101	0.00758455575124255	0.011700983621239	0.163297117473575	0.369574618875133	0.390634589070851	0.333909622073997
0.324416666666667	38.93	0.0393840846252508	0.0132354785147343	0.0104895302512138	0.0141593945974304	0.139275593900296	0.340160712309073	0.360730202864148	0.304291022791788
0.32775	39.33	0.0404017552906517	0.0158039822828458	0.0131987507077295	0.0164179484876237	0.116447999131744	0.311833206108043	0.331896146820454	0.276798611949045
0.331104166666667	39.7325	0.0412475120947615	0.0181782644249316	0.0157213270513583	0.0184900879273099	0.0947372129675395	0.284465905864324	0.304002133732309	0.249170581517646
0.334458333333333	40.135	0.0419250792290544	0.0203455619136182	0.0180373827966778	0.0203540157197337	0.0744747510230934	0.258442545698356	0.277437212810751	0.22179418143563
0.337791666666667	40.535	0.0424435465397201	0.0223024262801524	0.0201400629541724	0.0219980776272904	0.0559028603277048	0.234057168376719	0.252501085008719	0.195009357576667
0.341145833333333	40.9375	0.0428218937092995	0.0240836232558213	0.0220647872705059	0.0234436642821372	0.038856993678625	0.211072291016974	0.228951401405112	0.168587906089228
0.344479166666667	41.3375	0.0430678580660402	0.0256781196604996	0.0237981322268441	0.0246751401943596	0.023599856709924	0.189755158263197	0.207064033508634	0.142885026768718
0.347833333333333	41.74	0.0431964167190333	0.0271169347841018	0.0253725083123824	0.0257109958763577	0.0104160685979313	0.16973720696692	0.186464351887038	0.118376002199632
0.351166666666667	42.14	0.0432165418039367	0.028392334305844	0.0267782989401896	0.0265850810687112	0.0072318752957888	0.15109789889895	0.167239578748594	0.103254996905318
0.354520833333333	42.5425	0.0431374550119316	0.0295290796506951	0.0280417803661531	0.0273421443337644	0.0172772722970033	0.133385392666785	0.148930927688928	0.0882755605908131
0.357854166666667	42.9425	0.0429671527799805	0.0305201249546189	0.0291542708236871	0.0279730155568075	0.0279799669430206	0.116584522305739	0.13153135413995	0.073443041656959
0.361208333333333	43.345	0.0427087324235224	0.0313833058967175	0.030135096344544	0.0284843085651083	0.0383721340739528	0.100260909091505	0.114600452135917	0.0584143822846761
0.364541666666667	43.745	0.0423690582134046	0.0321118923025008	0.0309760605525924	0.0288670646183252	0.0483301977823909	0.0844428470045508	0.0981761640711193	0.0433272616625558
0.367895833333333	44.1475	0.0419465408894506	0.0327180811567898	0.0316907761918467	0.0291224618929142	0.0580449779351058	0.0688327362660812	0.0819553187190436	0.0283079241313203
0.371229166666667	44.5475	0.0414486822400347	0.0331970992374911	0.0322731444588386	0.0292433265927973	0.0674164054361656	0.0536224155151861	0.0661373922066848	0.0157413486832305
0.374583333333333	44.95	0.0408718199786181	0.033558070293309	0.032733613198875	0.0292273396586251	0.0765106368457658	0.038722274748509	0.050618523746526	0.0162943641647986
0.377916666666667	45.35	0.0402265362838713	0.0338005606446814	0.0330705528633289	0.0290717112541519	0.0850931612261527	0.0245275718966581	0.0357697830657881	0.0299904553609075
0.381270833333333	45.7525	0.0395095123380059	0.0339330511311713	0.0332936729028767	0.0287803708670055	0.0930969219633627	0.011322946905008	0.0216567480987922	0.0424900085760671
0.384625	46.155	0.0387308127538023	0.0339606877653378	0.0334075705079315	0.0284119470492818	0.100273886215593	0.00481311271589607	0.00884067253248544	0.0501086141820082
0.387958333333333	46.555	0.0379033910624432	0.0338926343202287	0.0334209756584883	0.0279829927255372	0.106419669882433	0.0143301586726045	0.00514170797666712	0.0575962491524756
0.3913125	46.9575	0.037025498182795	0.0337375101871129	0.0333435942840555	0.0274909880113119	0.111503386171948	0.0243395274412116	0.0150377519772563	0.0648169009515643
0.394645833333333	47.3575	0.0361169964180642	0.0335071181163034	0.0331863376467013	0.0269457467153749	0.115440560440416	0.0331976951118227	0.0243540705729668	0.0715538717547937
0.398	47.76	0.0351753315138501	0.0332083533370112	0.0329570967686746	0.0263444717763929	0.118353027529062	0.0409775420305377	0.0326302675274363	0.07787089655746
0.401333333333333	48.16	0.0342200472340724	0.0328537809764809	0.0326676608047379	0.0256982615200673	0.120359238332973	0.0477148043176519	0.0398604913686084	0.0837646956305553
0.4046875	48.5625	0.0332456720672326	0.0324464929685452	0.0323220309445178	0.0250017565334874	0.121697250965606	0.0536924074070813	0.0463248123992918	0.0894550920040554
0.408020833333333	48.9625	0.0322689425469717	0.0319972592767348	0.0319303115234069	0.0242649460789788	0.122583822045541	0.0590522349006922	0.052153560968312	0.0950527079091216
0.411375	49.365	0.0312804126693317	0.0315043396767567	0.0314915875854677	0.0234783837135848	0.123252666409253	0.0640645961694943	0.0576188953156154	0.100813767673437
0.414708333333333	49.765	0.0302933621052802	0.0309759773801538	0.0310135385874188	0.0226500644585279	0.123875356167853	0.0688338256687096	0.0628178017186378	0.10682808816421
0.4180625	50.1675	0.0292950999157179	0.0304063554871475	0.030491089807682	0.0217665590367431	0.12458071099375	0.073538210348033	0.0679348063431479	0.113290622163072
0.421395833333333	50.5675	0.0282968999127845	0.0298025600614087	0.0299308553602422	0.0208349864622028	0.125410098902792	0.0781790002949057	0.0729687731912143	0.120183545955101
0.42475	50.97	0.0272850416351537	0.0291569500024535	0.0293258543870761	0.0198396073957505	0.126350891253862	0.0828069440214519	0.0779785740800643	0.127589236631608
0.428083333333333	51.37	0.0262714223020854	0.0284780126799305	0.0286841843693252	0.0188008198930993	0.127299305865569	0.0872870936103207	0.0828268539584208	0.130111543086454
0.4314375	51.7725	0.0252438188305901	0.027758854704142	0.0279995322374629	0.0177598730065098	0.12811670488034	0.0915330208528671	0.0874327090368684	0.128694016028147
0.434791666666667	52.175	0.0242104777351874	0.0270066847465674	0.0272789774703136	0.0167296170729218	0.128610733382488	0.095330716516803	0.0915795160619424	0.127330945897705
0.438125	52.575	0.0231813449904927	0.0262310753829496	0.0265320329302817	0.0157168739597529	0.128594553085995	0.0984701395841595	0.0950543204294442	0.125829376874187
0.441479166666667	52.9775	0.0221484242533379	0.0254283095641718	0.0257554479937177	0.014711098740316	0.127914380752061	0.100832398666196	0.0977416084715716	0.123984559053171
0.4448125	53.3775	0.0211302883950912	0.024615183851534	0.0249657991682563	0.0137281156841762	0.12649327372095	0.102300427992702	0.0995198273775352	0.121685708031316
0.448166666666667	53.78	0.0201203005305785	0.023788697139171	0.0241604834008587	0.0127596888524359	0.124316044642366	0.102896014654089	0.100414579365365	0.118848005994213
0.4515	54.18	0.0191366627685459	0.022965818514359	0.0233563097473154	0.0118219006317069	0.121503853402711	0.102708984343479	0.100512124470666	0.115541528222526
0.454854166666667	54.5825	0.0181717542470758	0.0221419745613565	0.0225490422140988	0.0109064958187919	0.11819371219424	0.101912913672187	0.09998973179197	0.11184486306008
0.4581875	54.9825	0.0172406882615376	0.0213315379866882	0.0217529504070155	0.0100271359882794	0.114644361540943	0.100737786125589	0.0990739219806281	0.10798334913165
0.461541666666667	55.385	0.0163331827423262	0.0205267361556282	0.0209605447573641	0.00917363442738229	0.11104074498447	0.0993989386249371	0.0979830019811913	0.104115649089746
0.464875	55.785	0.0154600543709101	0.0197380847879197	0.0201822898523519	0.00835579089489631	0.107629507973098	0.0981144072227402	0.0969315926385851	0.10048431449725
0.468229166666667	56.1875	0.0146083465977906	0.0189546502945638	0.0194074856107868	0.0075610857402944	0.104519195799114	0.0970195907535844	0.0960578560396613	0.0971993645977309
0.4715625	56.5875	0.0137854980032439	0.0181839709975239	0.0186436655482547	0.00679597596936025	0.101831734092247	0.09621369336138	0.0954584410992931	0.0943973375426187
0.474916666666667	56.99	0.0129775480204747	0.01741368758373	0.0178786587493281	0.00604681528203202	0.0995453063694248	0.0957032583328404	0.0951430141160723	0.0920734615554261
0.478270833333333	57.3925	0.0121862030680584	0.0166460803248062	0.0171147992210152	0.00531433055748631	0.0976185147880354	0.0954406236631985	0.0950632873517717	0.0902095033491623
0.481604166666667	57.7925	0.0114136049772658	0.0158841984468177	0.0163552253617873	0.00459944978240098	0.0959366516345186	0.0953069843071344	0.0951000983167888	0.0887111364288739
0.484958333333333	58.195	0.0106488452110629	0.0151181733750693	0.0155901922329361	0.00389094817172728	0.0943032394718119	0.095129198260626	0.0950829912138354	0.0873993817164178
0.488291666666667	58.595	0.00990185027999746	0.0143588045815496	0.0148305754818709	0.00319695925214608	0.0925375262815574	0.0947110353849612	0.0948141887348059	0.0860909721753376
0.491645833333333	58.9975	0.00916540237399281	0.0135995275808254	0.0140698902761908	0.00250992698872957	0.0904215554299444	0.0938541745412254	0.0940976917437587	0.08455662076669
0.494979166666667	59.3975	0.00845214164339558	0.0128540037905774	0.013321891160058	0.00184118164809006	0.0878320599112545	0.0924229088168171	0.0927965170802947	0.0826303330539514
0.498333333333333	59.8	0.00775753794772918	0.0121179805877189	0.0125823652810883	0.00118663580453254	0.0846639626186014	0.0903308654000333	0.0908263966822604	0.0801655834947701
0.501666666666667	60.2	0.00709474756851427	0.0114057493825186	0.0118657136873348	0.000560777646566067	0.0809802662756372	0.0876318690059659	0.0882400102298332	0.0771618889536924
0.505020833333333	60.6025	0.00645952075682152	0.0107130219701957	0.0111676570417802	0.000102886391894849	0.0768536275573686	0.0844145356515148	0.0851275879464144	0.0736496829954431
0.508354166666667	61.0025	0.00586261796374608	0.0100518056144121	0.0105003307940616	0.000632910802807419	0.0725250906295541	0.0809109277314019	0.0817199114427482	0.0698255076994674
0.511708333333333	61.405	0.00529790764871692	0.00941565591146837	0.00985727533393378	0.00117553641126616	0.0681670968355222	0.0773051284457096	0.078202169429814	0.065850545725236
0.515041666666667	61.805	0.00477199045466478	0.00881249808379487	0.00924656111572773	0.00168503957986656	0.0640509817145895	0.0738606462667543	0.0748367651023345	0.0619948519164137
0.518395833333333	62.2075	0.00427618486757892	0.00823308144366158	0.00865890234837404	0.0021680759232071	0.0603006378694383	0.0707130685185188	0.0717604903848522	0.0584065902175225
0.521729166666667	62.6075	0.00381315879562961	0.00768148579205407	0.00809854104143606	0.00262140922887569	0.0570729414899566	0.0680170854852758	0.0691276302980007	0.0552718553600511
0.525083333333333	63.01	0.00337265545816819	0.00714674265240146	0.00755446249896645	0.00305461118154533	0.0543706390545948	0.0657878524314887	0.0669546808009876	0.0526292069818972
0.5284375	63.4125	0.00295282868972025	0.00662799207230018	0.00702592792161052	0.0034690566504511	0.0521950940020558	0.064026637553663	0.065242867626336	0.0505124049956447
0.531770833333333	63.8125	0.00255169559537567	0.00612439931124493	0.00651223858544536	0.00386627842406977	0.0504752178572293	0.0626601970195154	0.0639187990382148	0.0488786787679694
0.535125	64.215	0.00216093799932245	0.00562682720553347	0.00600420311987635	0.00425430576558166	0.0490504560054893	0.0615305638085641	0.0628250440953837	0.0475904591401978
0.538458333333333	64.615	0.00178393125928834	0.00514021873005218	0.00550696102818843	0.00463002415355491	0.0477491130840592	0.0604626190250532	0.0617862874282057	0.0464841738630824
0.5418125	65.0175	0.00141691761404514	0.00465908201911558	0.00501494374594619	0.00499822865130004	0.0463348232726383	0.0592275903620971	0.0605747968703261	0.0453179213094249
0.545145833333333	65.4175	0.00106866017196474	0.00419173086043485	0.00453664036642166	0.00535277633609794	0.044617181001509	0.0576415211047096	0.059007331494432	0.0438694358435767
0.5485	65.82	0.000744738497293495	0.00373605775160013	0.00406982862227956	0.00569502617974717	0.0424213561636281	0.0555413382656581	0.0569221130421595	0.041918967234866
0.551833333333333	66.22	0.000475187010137171	0.0033021705422172	0.0036247580308708	0.0060166353295967	0.0397157113173335	0.0529025127834813	0.0542952037780542	0.0393713073762582
0.5551875	66.6225	0.000339694981782549	0.00288913913607456	0.0032003428791086	0.00631708535491151	0.0365187639198936	0.0497483492837046	0.0511503126506946	0.0361829702014579
0.558520833333333	67.0225	0.000426696230066361	0.00250586696753569	0.00280558898723992	0.00658846784335633	0.0330255801351349	0.0462712147232131	0.0476793271876746	0.0324941848071809
0.561875	67.425	0.00061731397913131	0.00215015905364247	0.00243808041957537	0.00683100408844811	0.0294211397144662	0.042648039560959	0.044058392257226	0.0284542149954982
0.565208333333333	67.825	0.000817074318690506	0.0018275619374598	0.00210336414830379	0.00704011172563091	0.0259972207306633	0.0391602266133097	0.0405679811158151	0.0243627051916635
0.5685625	68.2275	0.00100500064292033	0.00153375903899657	0.00179669743642532	0.00721869194321419	0.022921841544111	0.0359704113045031	0.0373704530673956	0.0204292603346966
0.571916666666667	68.63	0.00117529549030674	0.00126945808917214	0.00151836033012109	0.00736746853858959	0.0203459884688476	0.0332409615169569	0.0346291446183188	0.0169088567142145
0.57525	69.03	0.00132805425668874	0.00103412629313824	0.00126701616838996	0.00748938635843818	0.0183200066399276	0.0310492253120869	0.032423333273449	0.0139953626024861
0.578604166666667	69.4325	0.00146804018849739	0.000823522657451482	0.00103649269224009	0.0075904977149321	0.0168048317166068	0.0293749854241329	0.0307339244950819	0.011793368909464
0.5819375	69.8325	0.0015967812164705	0.000641912121675258	0.000827723425439743	0.00767423973841343	0.0157945310018961	0.0282057362489109	0.0295480413666957	0.0104560864856714
0.585291666666667	70.235	0.00171890880865996	0.000496794415091433	0.000639919013600728	0.00774587330738675	0.0152366725529025	0.0274493038026268	0.0287711577890227	0.0100273136202661
0.588625	70.635	0.00183520819281093	0.000415296352279015	0.000486974645819622	0.00780754982845321	0.0150326968557347	0.0269763416157633	0.0282723999769801	0.010379842928497
0.591979166666667	71.0375	0.00194844048518676	0.000426821363074517	0.000398878407057803	0.00786150386577647	0.0149709207652733	0.0265736347005988	0.0278384995989098	0.0111839995173307
0.5953125	71.4375	0.00205725425775637	0.000521927305741323	0.000415652636457748	0.0079067045642229	0.0147758308751361	0.026002914412827	0.0272338474441897	0.0120645717541841
0.598666666666667	71.84	0.00216171257080108	0.000662795551761124	0.000523033723328527	0.00794156520271115	0.0141779229711304	0.0250302737179699	0.0262271221390947	0.0127828350271809
0.602	72.24	0.00225802577294874	0.000819095340304208	0.000671416964354365	0.00796205172660465	0.0130051272068241	0.0235191436716433	0.0246846705308924	0.0132746642746795
0.605354166666667	72.6425	0.00234409921484141	0.000976643755758086	0.000831063377693576	0.00796386181711376	0.0111896383151018	0.0214174220041569	0.0225554332380385	0.0137129535874427
0.6086875	73.0425	0.00241547896529796	0.00112387801055431	0.000984235747764271	0.00794225215488418	0.00883763121377005	0.0188467607602222	0.0199614714359123	0.0144358231489269
0.612041666666667	73.445	0.00247029440284615	0.0012566066189262	0.00112445849040382	0.00789278383070487	0.00612976309612468	0.0159864332121497	0.0170799093966978	0.0158056122159837
0.615375	73.845	0.00250642616088614	0.00136999927116391	0.00124586275630275	0.00781324551522205	0.00343004889987484	0.0131566873244114	0.0142263748264903	0.0179306096715919
0.618729166666667	74.2475	0.00252458088471429	0.00146477903454581	0.00134885830851493	0.00770164931413021	0.00146563722450588	0.0106182928600035	0.0116526941820346	0.0206676432665035
0.622083333333333	74.65	0.00252647435052879	0.00154163600860829	0.00143388793564001	0.00755951059871102	0.00213288516743279	0.00860064835742303	0.00958046174442759	0.0236776368565792
0.625416666666667	75.05	0.00251562188944626	0.00160326284844648	0.00150348092853292	0.00739111061604534	0.00334425146321917	0.0071410531676342	0.00805400050284047	0.0266243542576439
0.628770833333333	75.4525	0.00249610134667906	0.00165429350901258	0.0015622864253756	0.00719910745615645	0.00391318691271711	0.00608358935864378	0.00694451897550151	0.0293293875839978
0.632104166666667	75.8525	0.00247245750423859	0.00169804162766705	0.0016134518811981	0.00699159668234336	0.00376677882977559	0.00532339337256715	0.00617242363933201	0.0316740614407499
0.635458333333333	76.255	0.0024482300173482	0.00173857938843359	0.0016610915700629	0.00677197700516891	0.00311547278023859	0.00494190141255961	0.00580039718498233	0.0337192970370883
0.638791666666667	76.655	0.00242657223145224	0.00177808947547092	0.00170727995368473	0.00654839151757945	0.0024924945660165	0.00514569710406563	0.00597769300128808	0.0355496817169517
0.642145833333333	77.0575	0.00240886608118824	0.00181875728881503	0.0017543003025478	0.00632231098349553	0.00265230689073227	0.00586927245711781	0.0066271485538141	0.0373279550510553
0.645479166666667	77.4575	0.00239564249204157	0.00186061546550925	0.00180214665273964	0.00609913356927068	0.00349754236103376	0.00671509594969369	0.00738983412007378	0.0391561527218752
0.648833333333333	77.86	0.00238570026439681	0.00190347671864225	0.00185075633816892	0.00587684347346158	0.00433211080742469	0.00727382935288769	0.00787629498739046	0.0411472225626547
0.652166666666667	78.26	0.00237690150577678	0.00194485002140113	0.00189760869225172	0.00565729514959217	0.00476707355712745	0.00724866145465094	0.00779138111180996	0.0433362083796771
0.655520833333333	78.6625	0.002365890662021	0.00198221325014899	0.00194027580180363	0.00543565115218159	0.00475266657180059	0.00650163000631358	0.00699073449085814	0.0457965704679117
0.658854166666667	79.0625	0.00234911986798537	0.00201151079305155	0.0019746461764178	0.00521227060212874	0.00454680325453165	0.0050598200288203	0.00549267071799333	0.0485345689144868
0.662208333333333	79.465	0.00232287051370365	0.00202961862945266	0.0019976599161363	0.00498276960438222	0.00470908220811109	0.00308887775053136	0.00343338437916233	0.0515978830999522
0.665541666666667	79.865	0.00228491163734049	0.00203374918574922	0.00200646625739963	0.00475053599821005	0.00565415816642052	0.00126774395299323	0.00123478946810296	0.0549131242949102
0.668895833333333	80.2675	0.00223371348483033	0.00202290309734382	0.00200012241261478	0.00451665941235059	0.00716931430907105	0.00230058086679754	0.0017602184142349	0.0584210770230267
0.67225	80.67	0.00217024294075373	0.00199779841126211	0.00197931504994193	0.00429118024355726	0.00873926629210696	0.00430008144717548	0.00382509465148174	0.0619442369593757
0.675583333333333	81.07	0.00209749604481154	0.00196123154505344	0.00194681264944065	0.00408906331120772	0.00994294954846452	0.00585519387995766	0.00541751014181824	0.0652825399366335
0.6789375	81.4725	0.00201835457144324	0.00191653377796541	0.00190599058770802	0.00392629934811119	0.0105434948106078	0.00671856885636713	0.00630508153950256	0.0683216276181738
0.682270833333333	81.8725	0.00193814634698803	0.00186856773639288	0.00186165325336065	0.00382604852227951	0.0104431903361476	0.0068090784881463	0.0064117398764526	0.0709314247908243
0.685625	82.275	0.00186008300010156	0.00182088741407349	0.00181738911409336	0.00380724688827926	0.00970902511066512	0.00621804671244517	0.00583136621002237	0.0731363015473161
0.688958333333333	82.675	0.00178852677013992	0.00177742822445013	0.00177708407282019	0.00388409774131975	0.0085673801305712	0.00521373781009951	0.00483740572663568	0.0749833823927844
0.6923125	83.0775	0.00172482721192796	0.00173988964940884	0.0017424773574572	0.00406194273835032	0.00734531253504548	0.00424048102280623	0.00389601324562801	0.0766321001842406
0.695645833333333	83.4775	0.00167068913860308	0.00170971544748505	0.00171498464193263	0.00433334986166825	0.00642862757233633	0.00385437451901167	0.00359854843716383	0.0782242979409004
0.699	83.88	0.00162502678129895	0.0016862359654716	0.00169398371477168	0.00469023560539126	0.00600414947100405	0.00414925536753289	0.00399977739570076	0.0799373739400243
0.702333333333333	84.28	0.00158672696113899	0.00166819846325074	0.00167820680001821	0.00511268658813236	0.00593654704566858	0.00461426889653252	0.00452427503481031	0.0792487686718132
0.7056875	84.6825	0.00155244295667987	0.00165264165866443	0.00166473667145984	0.0055518506545548	0.00593368214992137	0.00481717852326423	0.0047408788047746	0.0723305719571918
0.709020833333333	85.0825	0.00151887310726557	0.00163615125812426	0.00165014873091529	0.00597123008906336	0.00587973457247676	0.00467990495572174	0.00458293431284803	0.0658462664972342
0.712375	85.485	0.00148148687449619	0.0016145273500862	0.0016302832258121	0.00636466770554941	0.00594605046486779	0.00449713482102461	0.00435618751436594	0.059751503500963
0.715729166666667	85.8875	0.00143676057498905	0.00158425474619672	0.00160162928420166	0.00672268702671743	0.00644431425702859	0.00481912916335558	0.00464234694920387	0.0540966992104453
0.7190625	86.2875	0.0013825347915677	0.00154321232362448	0.00156207190805582	0.00703956336162994	0.00746162954189104	0.00587860078634343	0.00570022159498087	0.0488871611510303
0.722416666666667	86.69	0.00131740402228334	0.00149025731260443	0.00151049738860676	0.00731710079133229	0.00875430023416316	0.00733596111155025	0.00717429971395715	0.0439869613853415
0.72575	87.09	0.00124345973189986	0.00142738772190181	0.00144889012544059	0.00755055117993153	0.00991881081325891	0.00868133939274404	0.00853866148773785	0.0393421896746511
0.729104166666667	87.4925	0.00116287042514422	0.00135691294785794	0.00137957109098914	0.0077417578601401	0.0106400696321819	0.00956507250152143	0.00943963777031378	0.0347611028259949
0.7324375	87.8925	0.00108086452450777	0.00128388448334306	0.00130756745635279	0.0078871173289795	0.0107133371890043	0.00977423307170929	0.00966383552281399	0.0302127599857288
0.735791666666667	88.295	0.00100096807922044	0.00121186548341426	0.00123644440281799	0.00798685564466536	0.0100946803288754	0.00927021383965643	0.00917340536691726	0.0256988319657888
0.739125	88.695	0.000928103687694237	0.00114563782849885	0.0011709678414939	0.00803782804203355	0.00890186047945236	0.00817818117724528	0.00809420164945611	0.0216282089916362
0.742479166666667	89.0975	0.000864135262989244	0.00108718291665677	0.00111313354900775	0.0080386163736719	0.00738033812100543	0.00676166173643198	0.00669141242531444	0.0187818120927332
0.7458125	89.4975	0.000811262285075862	0.00103873132213628	0.00106517626078702	0.00798733517698585	0.0059356077588546	0.00545444546043239	0.0054013181008084	0.0183610807345306
0.749166666666667	89.9	0.000769037692345398	0.000999980253165621	0.00102680957499381	0.00788191716279518	0.00497430921039388	0.00468843603882123	0.00465748382376151	0.0208541700277819
0.7525	90.3	0.000737174512432906	0.000970603241394739	0.000997703857540433	0.00772292958666528	0.00466105906495355	0.00457433739245644	0.00456375474648812	0.0254739396906137
0.755854166666667	90.7025	0.000713378039847379	0.000948273238629118	0.000975531244074544	0.00750838343250521	0.00466341231109626	0.00470335935512313	0.00470475741496786	0.0312456124930319
0.7591875	91.1025	0.000694845778672066	0.000930149668154343	0.00095745012304047	0.00724160265507922	0.00457152165733146	0.00466441747664915	0.00467119762474031	0.0374384327376414
0.762541666666667	91.505	0.000677114900759811	0.000911898198227783	0.000939142000219266	0.00692039145355118	0.00429103594470567	0.00439812267574222	0.00440787009916772	0.0437989048466285
0.765895833333333	91.9075	0.00065558500388591	0.000889180808215342	0.000916297625524595	0.00654763445014377	0.00413336957075909	0.00424742819944698	0.00426041919865071	0.0501555340817893
0.769229166666667	92.3075	0.000626288374876499	0.000858367080658091	0.000885322111294031	0.00612751493742011	0.00458239949668112	0.00471865362545654	0.00473543853089281	0.0564391864262681
0.772583333333333	92.71	0.000586257573790934	0.000816758008248758	0.000843542991081777	0.00565604415326219	0.00568531871457967	0.00586208191412418	0.00588249825547042	0.06274155413192
0.775916666666667	93.11	0.000535630603532831	0.000764690458311115	0.000791313817651983	0.00514663590579302	0.00698694617118857	0.00721296985870739	0.00723705562559522	0.0651748197053811
0.779270833333333	93.5125	0.000475823674286283	0.000703588775961329	0.000730052948124986	0.0046494409560746	0.00804305769894462	0.00831944428970664	0.0083475659953991	0.0623148679709432
0.782604166666667	93.9125	0.000411645052788905	0.000638104109963225	0.0006643896372491	0.00418342304753539	0.00853332190612475	0.00885609702401581	0.00888866712670548	0.0595162893558157
0.785958333333333	94.315	0.000347592114916932	0.00057231869730766	0.00059836454288189	0.00374242158785347	0.00831291867211569	0.00867773055052552	0.00871535264784234	0.0567246312671366
0.789291666666667	94.715	0.000289667862944166	0.00051173966871183	0.000537450301004997	0.00333092446433063	0.00738932350580721	0.00779417336076498	0.00783768106380407	0.0539719351822577
0.792645833333333	95.1175	0.000240920937208897	0.000459098154728403	0.000484366100210366	0.00294217786668783	0.00591022924222742	0.00636088503313635	0.00641167174806708	0.0512501196412878
0.795979166666667	95.5175	0.000203259625010916	0.000416776802873006	0.000441540255804776	0.00257908420302884	0.00422047180005822	0.00473040333894856	0.00478984323446542	0.0486375139520725
0.799333333333333	95.92	0.000175538738501523	0.000384588332580602	0.0004088407228731	0.00223536805573844	0.00289520300832891	0.00344518027044899	0.00350955094853066	0.0461346270334937
0.802666666666667	96.32	0.00015749140361448	0.000362683928946872	0.000386439077001102	0.00191452681854802	0.0027180154999252	0.00314621346504805	0.00319674477482085	0.0437607692583792
0.806020833333333	96.7225	0.000149772467664658	0.000350276062213669	0.000373472049465615	0.00161361304791372	0.00332116000750778	0.00357464088020396	0.00360403769019543	0.0414152352214438
0.809354166666667	97.1225	0.000152967536189975	0.000346092537176892	0.000368581752018572	0.00134022342954594	0.00373176849433037	0.00389943792937588	0.00391808401813845	0.0390159219886361
0.812708333333333	97.525	0.00016382565113885	0.000346798942274264	0.000368407008111585	0.00109883143584384	0.00356372524251475	0.00372388263456566	0.00374278493924973	0.0364227825268424
0.8160625	97.9275	0.000175513151863852	0.000347350244701951	0.000367984166341242	0.000904428538951901	0.00282701803470837	0.00308005469937363	0.00311284480497926	0.0335884766858464
0.819395833333333	98.3275	0.000180836995874617	0.000342166569532749	0.000361848219711231	0.000775422493798853	0.00198863217204435	0.00250364870857945	0.00256727451385222	0.030546276463177
0.82275	98.73	0.000174658772382631	0.000326613201935585	0.000345435971115785	0.000724261012598621	0.00227729629446183	0.00296429687439952	0.0030444109419905	0.0273421949108114
0.826083333333333	99.13	0.000154690603125056	0.000298534560300337	0.000316649569258759	0.000746547650390001	0.00367304576002921	0.00431880520859902	0.00439332043724523	0.0241352004682353
0.8294375	99.5325	0.000121348754139703	0.000257933271852626	0.000275507821710537	0.000817524907312721	0.00513418791318826	0.00574854064347926	0.00581742065198252	0.0209917591371508
0.832770833333333	99.9325	7.89847467733365e-05	0.000208331448973805	0.000225553746634318	0.000908990169254714	0.00614567940299459	0.00674820646416262	0.00681408496968428	0.0180036074437185
0.836125	100.335	3.83876592995197e-05	0.000154440428637389	0.000171481642861918	0.0010026097701706	0.00647741813940613	0.00707507665360404	0.00713980740433056	0.0151327778379849
0.839458333333333	100.735	4.34160326995706e-05	0.000104027839378702	0.000120881398108174	0.00108549449383534	0.00603827379556099	0.00663328031060793	0.0066983671469957	0.0124193050659929
0.8428125	101.1375	8.06135416953355e-05	6.53870058110317e-05	8.10235693663989e-05	0.00115165376901576	0.00487687312506581	0.00547446715687807	0.00554167718001443	0.00995909111593701
0.846145833333333	101.5375	0.00011179745994094	4.75423082657626e-05	5.8475698402329e-05	0.00119621650877827	0.00319832651218388	0.00381873851143201	0.00389101366538008	0.00819623004903848
0.8495	101.94	0.000129965004089331	4.4277091701901e-05	4.88358529757219e-05	0.00121778248375928	0.00139957336872095	0.00208782654973558	0.0021684436736611	0.00777873349449342
0.852833333333333	102.34	0.000133627627306277	3.80700987055457e-05	3.90832373177567e-05	0.00121593095662816	0.00141003862677522	0.00163383072640859	0.00167390437275395	0.00887779677038707
0.8561875	102.7425	0.00012523161566875	2.11649580775463e-05	2.23180664154169e-05	0.00119202697139206	0.00289520982760096	0.00278603333850711	0.00277779262655321	0.0108177794691178
0.859541666666667	103.145	0.000110723052627244	5.77579425491913e-06	1.65915751141748e-05	0.00114851318785182	0.00396982451468711	0.00378669285969604	0.00376479122394549	0.0128821872196035
0.862875	103.545	9.91116952714607e-05	3.78691379628801e-05	4.43481267748902e-05	0.00108875147658766	0.00432457048344556	0.00412003773782592	0.00409434797100758	0.0146933238331185
0.866229166666667	103.9475	9.76643177863743e-05	6.98052583451988e-05	7.53886940313608e-05	0.00101460479392457	0.0038946822868111	0.00368795599775559	0.00366334264762667	0.0161885348713326
0.8695625	104.3475	0.000104979105831568	9.52352758193562e-05	0.000100241709517504	0.000928725157102621	0.00276036464982345	0.00258131551977667	0.0025646789088731	0.0174629030327674
0.872916666666667	104.75	0.000113243899724836	0.000109650158324919	0.000114021841635158	0.000830936973272646	0.00112979012867536	0.00116552409641856	0.00118909205275286	0.0187633683915985
0.87625	105.15	0.000116660356173809	0.000110221077216078	0.000113737778397226	0.000723452192866184	0.000971105529270328	0.00153979235938573	0.00160763632017644	0.0203063470732686
0.879604166666667	105.5525	0.0001152663907698	9.74514401061471e-05	9.96028377965103e-05	0.000608540468527852	0.00278016271831153	0.00325646721927194	0.0033114835200204	0.0222400040168774
0.8829375	105.9525	0.000114927363177601	7.6956498583227e-05	7.65736834816095e-05	0.000499501587895298	0.00426643356416881	0.0047221820147032	0.00477182134784826	0.0245265969189185
0.886291666666667	106.355	0.000124029598905133	6.37746853350477e-05	5.8914475996368e-05	0.000427148584572991	0.00515569056137175	0.00560126880401132	0.00564802481159243	0.027090121469251
0.889625	106.755	0.000145084952007662	7.70332594332053e-05	6.9482438767672e-05	0.000446406330205717	0.00528362138729205	0.00571638270159223	0.00576135682610537	0.0297887798856021
0.892979166666667	107.1575	0.000172436148309572	0.000107775606360721	0.000100443654949023	0.000578966028510421	0.00462252515359295	0.00503655840201925	0.00508047148293979	0.0325948494192966
0.8963125	107.5575	0.000197258080696142	0.00013792562612761	0.000131228111872213	0.000792267004467062	0.00327741325267034	0.00366925219754265	0.00371307481930571	0.035467289178853
0.899666666666667	107.96	0.000213111971923899	0.000158532894422118	0.000152378805864161	0.00106000711293882	0.00143989888922602	0.00182042495085185	0.00186720169227006	0.0384589236211094
0.903	108.36	0.000216099808299757	0.000165323891520983	0.000159598983022853	0.00136491590920693	0.000584615946678836	0.000486997800607783	0.000503933768695198	0.0415301906876638
0.906354166666667	108.7625	0.000205767342700612	0.00015806043206639	0.000152689067113625	0.00170421933960197	0.00250171931125851	0.00226765811309727	0.00224059675510673	0.0446726814511959
0.909708333333333	109.165	0.000184779405106737	0.000139811763541645	0.000134769601289774	0.002072437283191	0.00399970042579745	0.0037784274973042	0.00374875164006184	0.0477824134611558
0.913041666666667	109.565	0.000158957064614594	0.000117343193190769	0.000112732884534829	0.00246438368648622	0.00484131374547931	0.00463371965063273	0.0046039664227745	0.0507504028831374
0.916395833333333	109.9675	0.000135554969134309	9.97532143479792e-05	9.59474921853497e-05	0.00288261928276079	0.00490754113866983	0.00470601240873688	0.00467686848415274	0.0535554673152574
0.919729166666667	110.3675	0.000121385229973671	9.46521344344382e-05	9.2072010575151e-05	0.00331980223230188	0.00419218083795189	0.00398719870504688	0.00395897944640621	0.0561610128379638
0.923083333333333	110.77	0.00011688191504534	9.93231135289921e-05	9.78273249334176e-05	0.00377956655004679	0.00280668801738899	0.00258845971268178	0.00256148350970999	0.0586537661629406
0.926416666666667	111.17	0.000116415342725509	0.000104389744463076	0.000103448890346058	0.00425496641301932	0.0010037337661633	0.000753610464419567	0.000729649585769282	0.0610876969307652
0.929770833333333	111.5725	0.000114542506992166	0.000103931217711834	0.000103084636974846	0.00475147595894011	0.001030920968485	0.00124529690698426	0.00127250203917001	0.0635744515858163
0.933104166666667	111.9725	0.000111298021580024	9.88656285306417e-05	9.77745007534218e-05	0.00526326370698085	0.00281352927276847	0.00305818626369609	0.00308340222111853	0.0661304422593557
0.936458333333333	112.375	0.000112433239884188	9.68770298286748e-05	9.53849128442585e-05	0.0057968428166507	0.00416067870371737	0.00441588109180707	0.00443978620377323	0.0673606634272832
0.939791666666667	112.775	0.000124288313696106	0.000107326319078483	0.000105620297239478	0.00630112244829505	0.00482810216355354	0.00508275999475765	0.00510546990548644	0.0609099559247135
0.943145833333333	113.1775	0.000146266963695001	0.000130427724582581	0.000128804776325585	0.00675732250771164	0.00471351544210329	0.00495634204115417	0.00497786397377306	0.0544679222918013
0.946479166666667	113.5775	0.000170789630073252	0.0001571508816413	0.000155736252901214	0.00716076186137322	0.00383469052805948	0.00405446087736822	0.00407474831285529	0.048092260328007
0.949833333333333	113.98	0.000190102210790402	0.000178752537780669	0.000177564946542322	0.0075173223919318	0.00232364847978617	0.00250729814056709	0.00252607429288151	0.0417043037414401
0.9531875	114.3825	0.000198284644008646	0.000188978362566574	0.000188008808371567	0.00782491241385862	0.000504177685401086	0.000573932094176912	0.000587487803208908	0.0353763393031077
0.956520833333333	114.7825	0.000192720830922684	0.000185169811740788	0.000184409266165692	0.00808235846574136	0.00163864637376837	0.00147830036039699	0.00145861128000543	0.0291992977543599
0.959875	115.185	0.000173841532965281	0.000167874028520554	0.000167326264627038	0.0082928482058134	0.0034005907457314	0.00328365895143387	0.00326593758861519	0.023146243570086
0.963208333333333	115.585	0.000145511800521182	0.000141145114693157	0.000140828405122831	0.00845341682739375	0.00466008211358906	0.00456983637988964	0.00455329662211783	0.0173276811933967
0.9665625	115.9875	0.00011418086450728	0.000111822829582441	0.000111781783234536	0.00856539592499734	0.00522241205943041	0.00514733909145234	0.00513179285542389	0.0117433379501236
0.969895833333333	116.3875	8.98155870832112e-05	9.02058496413664e-05	9.0475782394677e-05	0.00862643718355142	0.0049917024964631	0.00492018042530386	0.00490550058644971	0.00694261035692603
0.97325	116.79	8.03783992007132e-05	8.36107234317536e-05	8.41126437391954e-05	0.0086361416714733	0.00400389717859855	0.00392482751256796	0.00391087013188474	0.00568966151874271
0.976583333333333	117.19	8.25460207188211e-05	8.7347880131165e-05	8.79234862547299e-05	0.00859320239082478	0.00243362476345688	0.00233611056567375	0.00232250332893425	0.00987059737039962
0.9799375	117.5925	8.46680700072233e-05	9.00245462328028e-05	9.06172498305068e-05	0.00849606186225855	0.000597539224733334	0.000454928143302794	0.000438711896318765	0.0158878965931426
0.983270833333333	117.9925	8.00749017750391e-05	8.57365911566175e-05	8.63863205801703e-05	0.00834529417996808	0.0015425813845353	0.00164073178372428	0.00164944976909398	0.0223783701374186
0.986625	118.395	7.05154624132313e-05	7.67465173048186e-05	7.75458153378179e-05	0.00813890515446207	0.00321822960326748	0.00334355557984665	0.00335258940575711	0.0290725273992377
0.989958333333333	118.795	6.68731742880699e-05	7.3809007921786e-05	7.47931894216969e-05	0.00787991313207882	0.00435851074439327	0.0044944259547772	0.00450299568822198	0.0357100185938007
0.9933125	119.1975	8.05696137351314e-05	8.7613034655705e-05	8.86426105424742e-05	0.00756603212401867	0.00477999750850676	0.00491533675492774	0.00492328921487708	0.0422736398709766
0.996645833333333	119.5975	0.000106300731114244	0.000113321226390112	0.000114308640071373	0.00720243746757913	0.00440878264816131	0.00453268109417401	0.00453996047564779	0.0486511213129859
1	120	0.000132184297031342	0.000139453960204595	0.000140416821198262	0.00678602476101214	0.00330061927566793	0.00340285804643675	0.00340938719648815	0.0549492308970487


==> data/residual.dat <==
tau	t	nocbf	pcbfqp	tpcbfqp	duallif
0	0	-0.0522816068691828	-0.0522782068870825	-0.0522782068870825	-0.0522782068870825
0.00335416666666667	0.4025	-0.0612468756244795	-0.0612428399050805	-0.0612428089394743	-0.0612433490931756
0.0066875	0.8025	-0.0692904917055557	-0.0692864851328722	-0.0692864737414876	-0.0692869495533448
0.0100416666666667	1.205	-0.0765320670350606	-0.0765282018308014	-0.0765282003818371	-0.0765286218977606
0.013375	1.605	-0.082894868266193	-0.0828912185172481	-0.0828912507409138	-0.0828916347963153
0.0167291666666667	2.0075	-0.0884579699366626	-0.0884546954914877	-0.0884546952017137	-0.0884550700773956
0.0200625	2.4075	-0.0931333096035003	-0.0931305507813502	-0.0931305503575579	-0.0931308669120313
0.0234166666666667	2.81	-0.0969407256803426	-0.0969386365829395	-0.0969386360185597	-0.0969388759041297
0.02675	3.21	-0.0997786575696181	-0.0997773912661497	-0.0997773905557547	-0.0997775355165394
0.0301041666666667	3.6125	-0.101618792698316	-0.101618519088193	-0.101618518224224	-0.101618548038625
0.0334375	4.0125	-0.102375280705097	-0.102376162347425	-0.10237616132426	-0.102376056600084
0.0367916666666667	4.415	-0.102003960899289	-0.102006177858198	-0.102006176668566	-0.102005915954472
0.040125	4.815	-0.100473586400355	-0.10047730315073	-0.100477301790004	-0.100476865437281
0.0434791666666667	5.2175	-0.0977497479339394	-0.0977551469744176	-0.0977551454365419	-0.0977545116694837
0.0468125	5.6175	-0.0938699217858689	-0.0938771629913059	-0.093877161273119	-0.0938763109576662
0.0501666666666667	6.02	-0.088801040044564	-0.0888103045582113	-0.0888103026548573	-0.0888092141468721
0.0535208333333333	6.4225	-0.0825799648269646	-0.0825914221444152	-0.0825914200524528	-0.0825900730696479
0.0568541666666667	6.8225	-0.0752606200057933	-0.0752744258849826	-0.0752744236021412	-0.0752727994815301
0.0602083333333333	7.225	-0.0667335930404019	-0.0667499369438563	-0.0667499344650875	-0.0667480105665959
0.0635416666666667	7.625	-0.0570578244554557	-0.0570768717828912	-0.0570768691048729	-0.0570746256328652
0.0668958333333333	8.0275	-0.0460340812415067	-0.0460560416628032	-0.0460560387787707	-0.0460534507076226
0.0702291666666667	8.4275	-0.0336955053614431	-0.0337205649184485	-0.0337205618231417	-0.0337176069250337
0.0735833333333333	8.83	-0.019766732005916	-0.0197951291318132	-0.0197951258162982	-0.0197917756632096
0.0769166666666667	9.23	-0.0042979793786541	-0.00432992412747361	-0.0125548965985084	-0.012285059377888
0.0802708333333333	9.6325	0.0130151543684341	0.00313622574669373	-0.0130369059405003	-0.00686939997287525
0.0836041666666667	10.0325	0.0320405469732415	0.00251408817312117	-0.0134433652603273	-0.0125630978876044
0.0869583333333333	10.435	0.0530612072127669	0.00211894097299728	-0.0137044402174562	-0.0140567399873505
0.0902916666666667	10.835	0.0758177537883742	0.00175363107071817	-0.0139588752559343	-0.0141836026727068
0.0936458333333333	11.2375	0.100555763817914	0.00149916993046828	-0.0141391934780624	-0.0138941596956774
0.097	11.64	0.127069993202793	0.00127734687327681	-0.0143024444086573	-0.0145237257600559
0.100333333333333	12.04	0.15509967477079	0.00105153204713913	-0.0144755266738279	-0.0140903521592596
0.1036875	12.4425	0.184925871850817	0.00088337004989685	-0.0146066105105369	-0.014391805998572
0.107020833333333	12.8425	0.216142236117177	0.000720885843918238	-0.0147352836792923	-0.0145932263945658
0.110375	13.245	0.249154180216777	0.000610373585263514	-0.014822012806638	-0.0147054053715271
0.113708333333333	13.645	0.283627637699897	0.000518760764205374	-0.0148922008103528	-0.0147925222254797
0.1170625	14.0475	0.32006541122678	0.000476920553557348	-0.0149194081426808	-0.0151007465002539
0.120395833333333	14.4475	0.343012232931481	0.000456328219591628	-0.0149270928491826	-0.0150544619406314
0.12375	14.85	0.354814668740929	0.000238386877363829	-0.0151094217560758	-0.0149790285163768
0.127083333333333	15.25	0.357594623492167	0.000252375735893744	-0.0150917877229787	-0.0148930010943168
0.1304375	15.6525	0.356063152427637	0.000283436463338612	-0.0150589412282917	-0.0147787671849868
0.133770833333333	16.0525	0.350575054641817	0.000299821335527007	-0.0150402224991189	-0.0150014385667489
0.137125	16.455	0.341367411979675	0.000323340192215272	-0.0150154115417511	-0.0148371485604637
0.140458333333333	16.855	0.328827448280319	0.000321799283098816	-0.0150158792959929	-0.0146964745964368
0.1438125	17.2575	0.313052788384526	0.000323381153698821	-0.015014967825595	-0.0149751540800435
0.147166666666667	17.66	0.294360786301039	0.00030578899031914	-0.0150271196362033	-0.0149160572476821
0.1505	18.06	0.273150302510599	0.000263490550770227	-0.0150674621765076	-0.014949492093754
0.153854166666667	18.4625	0.249435779865404	0.000225056609792287	-0.0151043245706741	-0.0150513627942364
0.1571875	18.8625	0.223818907817893	0.000177252097610776	-0.0151503417023607	-0.0149652700254822
0.160541666666667	19.265	0.196319878189639	0.000142850217328798	-0.015183465009621	-0.0151886245514055
0.163875	19.665	0.167641617678953	0.000115687553975936	-0.0152095294584467	-0.0150495010244361
0.167229166666667	20.0675	0.137800768640861	0.000110471823511262	-0.0152142689897353	-0.0151786588781332
0.1705625	20.4675	0.107533741926513	0.000120398881931142	-0.0152042133160595	-0.0149654460307814
0.173916666666667	20.87	0.0768064707811993	0.000153359699293046	-0.0151717038813194	-0.0148095412286971
0.17725	21.27	0.0463018712224121	0.00019484041722614	-0.0151308460771044	-0.0136613494247565
0.180604166666667	21.6725	0.0158903368428834	-0.00225164738166986	-0.0150755562258669	-0.0120064143389185
0.1839375	22.0725	-0.0138575813308158	-0.0146829099896784	-0.0179091577928027	-0.00979710710442993
0.187291666666667	22.475	-0.0431753803435423	-0.0283924303685857	-0.0298600032368995	-0.0270509389485291
0.190645833333333	22.8775	-0.0717854022465041	-0.0432216713711952	-0.0430886529663044	-0.0279202793392939
0.193979166666667	23.2775	-0.0994642984563141	-0.0589981481099939	-0.0574321597523269	-0.0283701551319144
0.197333333333333	23.68	-0.126528352801072	-0.0756795404233495	-0.0728220594223893	-0.0625554964029678
0.200666666666667	24.08	-0.152620388216882	-0.0930688967442267	-0.0890794302941116	-0.0688006770638383
0.204020833333333	24.4825	-0.17804178879573	-0.111161726168888	-0.106175381871083	-0.0750525616648519
0.207354166666667	24.8825	-0.202440398680949	-0.129700446986031	-0.123865289513122	-0.112840383703121
0.210708333333333	25.285	-0.226069261357247	-0.148678699073717	-0.142120112331329	-0.124753763329245
0.214041666666667	25.685	-0.248569879530491	-0.167769129188539	-0.160620169691529	-0.136622372323552
0.217395833333333	26.0875	-0.270150434924339	-0.186961680151523	-0.179334271842839	-0.14854968707029
0.220729166666667	26.4875	-0.290471584624544	-0.205894891593095	-0.197903661427242	-0.18722272413655
0.224083333333333	26.89	-0.309726331759556	-0.224584124636425	-0.216324426420235	-0.203302545051905
0.227416666666667	27.29	-0.327634159147346	-0.242691978314572	-0.234258076821683	-0.218812413536528
0.230770833333333	27.6925	-0.344402413674529	-0.260291367174418	-0.251760960964548	-0.233862411622496
0.234104166666667	28.0925	-0.359833651173923	-0.277113453006134	-0.268561040702865	-0.248212522096225
0.237458333333333	28.495	-0.374157753546165	-0.293298005014571	-0.284785041740416	-0.262026150646399
0.2408125	28.8975	-0.387333205859667	-0.308738651921325	-0.300321594153589	-0.275234245636553
0.244145833333333	29.2975	-0.399361602160199	-0.323364759046051	-0.315094001028621	-0.287815910558402
0.2475	29.7	-0.410473437220786	-0.33746009909493	-0.329409652445352	-0.300007693240821
0.250833333333333	30.1	-0.420609477313059	-0.35068669350081	-0.342861085696218	-0.334962137394146
0.2541875	30.5025	-0.42996882857769	-0.36335368856329	-0.35578631716183	-0.349221089854614
0.257520833333333	30.9025	-0.438495750517895	-0.375327477966969	-0.368046548820334	-0.362925543373307
0.260875	31.305	-0.446344674520312	-0.386764548293141	-0.379794722779608	-0.376276254817854
0.264208333333333	31.705	-0.453453237578639	-0.397513804756174	-0.390873268473507	-0.389103959011323
0.2675625	32.1075	-0.459936288196944	-0.407698229002369	-0.401402419369492	-0.401534875293072
0.270895833333333	32.5075	-0.465734055094444	-0.417161821697573	-0.411218612435248	-0.413357871348301
0.27425	32.91	-0.470939680634577	-0.426012079983083	-0.420427400163376	-0.424651858508433
0.277583333333333	33.31	-0.475512846033022	-0.434115349079797	-0.428887362210323	-0.435209147260792
0.2809375	33.7125	-0.479541862512258	-0.441584234804546	-0.436710426606978	-0.445105932084603
0.284270833333333	34.1125	-0.483014994578019	-0.448327832181012	-0.44379881686789	-0.454183723504068
0.287625	34.515	-0.486020915787776	-0.454471518961466	-0.450278902093655	-0.462543167866858
0.290979166666667	34.9175	-0.488586261002957	-0.460006234051188	-0.45613807823333	-0.470133755465766
0.2943125	35.3175	-0.490750150770919	-0.464947469486871	-0.461389127819903	-0.476939943800628
0.297666666666667	35.72	-0.492589519789944	-0.469422214195291	-0.466162186943143	-0.471514920690804
0.301	36.12	-0.494127089325853	-0.473417280377556	-0.470440743767368	-0.47639846039724
0.304354166666667	36.5225	-0.49542226509116	-0.477042010680311	-0.474337790941605	-0.480932969944999
0.3076875	36.9225	-0.496492148430051	-0.480282345571304	-0.47783630942281	-0.485085143913908
0.311041666666667	37.325	-0.497376825118478	-0.483221355370096	-0.481022723958066	-0.488915849489131
0.314375	37.725	-0.4980859200217	-0.485835950904499	-0.483870733744258	-0.492370629806599
0.317729166666667	38.1275	-0.498644689222268	-0.48818495439442	-0.486441840520503	-0.495471334955716
0.3210625	38.5275	-0.499060005334904	-0.49024092094162	-0.488705086578627	-0.498148373422248
0.324416666666667	38.93	-0.499350449429406	-0.49204900610521	-0.490707782639816	-0.494184712319024
0.32775	39.33	-0.499526618611135	-0.49358890952503	-0.492426289918043	-0.496046799322061
0.331104166666667	39.7325	-0.499606659740498	-0.494903012337369	-0.493905078499175	-0.497664740251929
0.334458333333333	40.135	-0.499606568135189	-0.495995220166095	-0.495146564532194	-0.499012858035411
0.337791666666667	40.535	-0.499544737893765	-0.496880104763463	-0.496164568150442	-0.500082305333592
0.341145833333333	40.9375	-0.499437184912251	-0.497599834108492	-0.49700387213598	-0.500892128532267
0.344479166666667	41.3375	-0.49929961613541	-0.498165054690695	-0.497674251121189	-0.501443144096597
0.347833333333333	41.74	-0.499141603435865	-0.498611898647725	-0.498214699791976	-0.499289945125503
0.351166666666667	42.14	-0.498972849645849	-0.498952115550581	-0.498636846574728	-0.499616377644594
0.354520833333333	42.5425	-0.498795858294362	-0.499211943406471	-0.498969630010535	-0.499860454493918
0.357854166666667	42.9425	-0.49861493152274	-0.499399367837291	-0.499221094222693	-0.500022944037359
0.361208333333333	43.345	-0.498428328385044	-0.499530449693144	-0.499409447212933	-0.50010515970287
0.364541666666667	43.745	-0.498238214450757	-0.499608672129264	-0.499537988570984	-0.50010052465498
0.367895833333333	44.1475	-0.498042277997076	-0.499642635079015	-0.499616780773267	-0.499998980012589
0.371229166666667	44.5475	-0.497844055222664	-0.499634093417535	-0.499647090873789	-0.499788878280949
0.374583333333333	44.95	-0.497643922838367	-0.49957606735405	-0.499620348885585	-0.499453629367473
0.377916666666667	45.35	-0.497449317587806	-0.499501378288423	-0.499574028975743	-0.498984799563562
0.381270833333333	45.7525	-0.497264788437654	-0.499400989972568	-0.499497192346833	-0.498935257199551
0.384625	46.155	-0.49709973159421	-0.49928249359772	-0.499397287713902	-0.498777124074683
0.387958333333333	46.555	-0.496962746601499	-0.499155148836432	-0.499283673176044	-0.498594032152759
0.3913125	46.9575	-0.49685796899371	-0.49902572123526	-0.499163826179132	-0.498390697786256
0.394645833333333	47.3575	-0.496789283966293	-0.498902236401785	-0.499045930427678	-0.49817664702549
0.398	47.76	-0.49675465523019	-0.498787296614885	-0.49893333609708	-0.497953998762456
0.401333333333333	48.16	-0.496749921376441	-0.498684129709963	-0.498829717961867	-0.497726490284898
0.4046875	48.5625	-0.496767983507646	-0.498590443309958	-0.498733511980859	-0.497488078668677
0.408020833333333	48.9625	-0.496800641241406	-0.498505453894941	-0.498644469803675	-0.497235077677713
0.411375	49.365	-0.496840650307448	-0.498424608631993	-0.498558569397956	-0.496955362927811
0.414708333333333	49.765	-0.496881395862479	-0.498346385481777	-0.498474648502745	-0.496642649459554
0.4180625	50.1675	-0.496919386013617	-0.498266968817416	-0.498389091577433	-0.49628363423504
0.421395833333333	50.5675	-0.496952631376095	-0.498186871586869	-0.498302497576474	-0.495875202592924
0.42475	50.97	-0.496982493062001	-0.498105041861579	-0.498213743302298	-0.495407739642082
0.428083333333333	51.37	-0.497011740166015	-0.498025741727366	-0.498127049558226	-0.497293096280828
0.4314375	51.7725	-0.497045583776638	-0.497951586344475	-0.498044918674822	-0.497338298761746
0.434791666666667	52.175	-0.497089537240088	-0.497889173457146	-0.49797398155097	-0.497379533779856
0.438125	52.575	-0.497148555154545	-0.497845043580644	-0.497920924411209	-0.497425646238544
0.441479166666667	52.9775	-0.497227215314139	-0.497822499584033	-0.497889120068378	-0.497485539735688
0.4448125	53.3775	-0.497325876156141	-0.497824994026292	-0.497882330178068	-0.49756418368612
0.448166666666667	53.78	-0.497444156592229	-0.497851240339535	-0.497899368210739	-0.49766436661182
0.4515	54.18	-0.497576251926718	-0.49789807751931	-0.497937388080165	-0.49778225301004
0.454854166666667	54.5825	-0.497717510496658	-0.497959878163407	-0.497990802371616	-0.497912971028264
0.4581875	54.9825	-0.497859200910379	-0.498029694584096	-0.49805289187517	-0.498046492585814
0.461541666666667	55.385	-0.497996557102366	-0.498101517489205	-0.498117591541196	-0.498175833693051
0.464875	55.785	-0.498122824283853	-0.498169523986126	-0.498179191284681	-0.498292261280575
0.468229166666667	56.1875	-0.498236447903902	-0.498230615334147	-0.498234458837107	-0.498392440888215
0.4715625	56.5875	-0.498334944268418	-0.498282704996153	-0.498281337228253	-0.498472936584603
0.474916666666667	56.99	-0.498420335737865	-0.498326244343199	-0.49832012448122	-0.498534865692364
0.478270833333333	57.3925	-0.498494334524732	-0.498362961620179	-0.498352531356432	-0.498579787118029
0.481604166666667	57.7925	-0.498560133494017	-0.498396260570311	-0.498381956175312	-0.498611485372398
0.484958333333333	58.195	-0.498622866689983	-0.498430455118207	-0.498412637299397	-0.498635945125801
0.488291666666667	58.595	-0.498686146250206	-0.498470178506691	-0.498449286596851	-0.498659617282309
0.491645833333333	58.9975	-0.498754539475365	-0.498519509590391	-0.498495956268841	-0.498689888362521
0.494979166666667	59.3975	-0.498829537823887	-0.498580637583481	-0.49855491892064	-0.49873231262285
0.498333333333333	59.8	-0.498912491542754	-0.498655763720469	-0.498628529714425	-0.498790845801109
0.501666666666667	60.2	-0.499000752039654	-0.498738228402679	-0.498709786850493	-0.498864696628357
0.505020833333333	60.6025	-0.499092153417902	-0.498827598319385	-0.498798380931376	-0.498951230032982
0.508354166666667	61.0025	-0.499181484217201	-0.498917967022267	-0.498888372174339	-0.49904335520959
0.511708333333333	61.405	-0.499265844764212	-0.499005626395015	-0.498975953621137	-0.499135265285391
0.515041666666667	61.805	-0.499341071610366	-0.499085478809702	-0.499055953868892	-0.499219652884633
0.518395833333333	62.2075	-0.499406262198307	-0.499155977004652	-0.499126728789235	-0.499293196499962
0.521729166666667	62.6075	-0.499460090999013	-0.499215101133945	-0.499186194584822	-0.499352785546922
0.525083333333333	63.01	-0.499503785473299	-0.499263790289655	-0.499235235647381	-0.499398808483173
0.5284375	63.4125	-0.499538301492873	-0.499302866369958	-0.4992746587476	-0.499431845381959
0.531770833333333	63.8125	-0.499565373878801	-0.499334297099657	-0.499306446509423	-0.499453805185999
0.535125	64.215	-0.499587668759592	-0.499361163672161	-0.499333711255105	-0.499467936810899
0.538458333333333	64.615	-0.499607539470643	-0.499386429553015	-0.499359470716047	-0.499477998344302
0.5418125	65.0175	-0.499627918797643	-0.499413539725139	-0.499387217062932	-0.499488812051851
0.545145833333333	65.4175	-0.499650778735512	-0.499444844197063	-0.49941933894611	-0.499504875197681
0.5485	65.82	-0.49967769636132	-0.499482076772692	-0.499457590266269	-0.499529909473798
0.551833333333333	66.22	-0.499708344607183	-0.499524596586576	-0.499501314953344	-0.499564908551667
0.5551875	66.6225	-0.499741844554038	-0.499571254306606	-0.499549339638095	-0.499608931936442
0.558520833333333	67.0225	-0.499775652462689	-0.499618652485258	-0.499598197777116	-0.499657762089041
0.561875	67.425	-0.499807792275199	-0.499664436865109	-0.499645483570493	-0.499707115254633
0.565208333333333	67.825	-0.499835879663771	-0.499705335841738	-0.499687836700121	-0.499751764746966
0.5685625	68.2275	-0.49985910926451	-0.499740320206784	-0.49972418117304	-0.499789017853599
0.571916666666667	68.63	-0.499877077321698	-0.499768451279767	-0.499753516748512	-0.499817179771523
0.57525	69.03	-0.499890187298295	-0.499789828833942	-0.499775906729268	-0.49983633364886
0.578604166666667	69.4325	-0.499899303919531	-0.499805457299944	-0.499792366188879	-0.499847718319431
0.5819375	69.8325	-0.499904916795305	-0.499815984845063	-0.499803562623139	-0.499852331388056
0.585291666666667	70.235	-0.49990764633461	-0.499822641674014	-0.499810787195896	-0.499851300228509
0.588625	70.635	-0.499908255008334	-0.499826802568155	-0.499815471677771	-0.499845841977588
0.591979166666667	71.0375	-0.499908030236547	-0.499830382862466	-0.499819592127954	-0.499837559038883
0.5953125	71.4375	-0.499908570653521	-0.499835374619703	-0.499825175219529	-0.499828628411933
0.598666666666667	71.84	-0.49991135594215	-0.499843491649179	-0.499833961446974	-0.499820903249219
0.602	72.24	-0.499917173264013	-0.499855418010309	-0.499846628620567	-0.499815467166587
0.605354166666667	72.6425	-0.499925979213247	-0.499870975424726	-0.499862992222776	-0.499811586600449
0.6086875	73.0425	-0.49993663104241	-0.499888576479508	-0.499881425553068	-0.49980687479671
0.612041666666667	73.445	-0.499947593712681	-0.499906542749227	-0.499900229568716	-0.499797631407834
0.615375	73.845	-0.499956903447539	-0.499922666244728	-0.499917154580733	-0.499780386489886
0.618729166666667	74.2475	-0.49996320081996	-0.49993581707705	-0.49993106268297	-0.499752836524933
0.622083333333333	74.65	-0.499966043800865	-0.499945175064843	-0.499941078209603	-0.499715661450331
0.625416666666667	75.05	-0.499966715411657	-0.499951711753444	-0.499948178873177	-0.49967231660868
0.628770833333333	75.4525	-0.499967294306293	-0.499956099789421	-0.499952958966629	-0.499626338817201
0.632104166666667	75.8525	-0.499968881874744	-0.499958854647381	-0.499955907809614	-0.499581357461547
0.635458333333333	76.255	-0.499970881130002	-0.49995986283833	-0.499956970977149	-0.499537880189883
0.638791666666667	76.655	-0.499971532541258	-0.49995870174567	-0.499955829941376	-0.499495594266875
0.642145833333333	77.0575	-0.499969763536163	-0.499955627304416	-0.499952817985513	-0.499451956441536
0.645479166666667	77.4575	-0.499966431779788	-0.499951969721962	-0.499949281920936	-0.499405232253221
0.648833333333333	77.86	-0.499963342258684	-0.499949438464834	-0.499946923929264	-0.499352762025318
0.652166666666667	78.26	-0.49996206677932	-0.499949518681677	-0.499947220305406	-0.499293357768067
0.655520833333333	78.6625	-0.499963232862513	-0.499952831092252	-0.499950790540268	-0.499224399186498
0.658854166666667	79.0625	-0.499966333389195	-0.499958930052576	-0.499957183178955	-0.499144806406175
0.662208333333333	79.465	-0.499969622323743	-0.499966554291165	-0.499965154326999	-0.499051992400229
0.665541666666667	79.865	-0.499970070949718	-0.499973467851113	-0.499972530621797	-0.498946732296201
0.668895833333333	80.2675	-0.499965550005251	-0.499976903516448	-0.499976717377763	-0.498829373094256
0.67225	80.67	-0.499958030198976	-0.499974939240967	-0.499975686044373	-0.498704526341711
0.675583333333333	81.07	-0.499951284718757	-0.499970306897999	-0.499971643862641	-0.498578669624554
0.6789375	81.4725	-0.499947792737422	-0.499967089158907	-0.499968647210832	-0.498456186823396
0.682270833333333	81.8725	-0.499948614238618	-0.499967293538485	-0.49996885769958	-0.498343118075911
0.685625	82.275	-0.499953362724773	-0.499970800472358	-0.499972228716435	-0.49823987281431
0.688958333333333	82.675	-0.49996037383175	-0.499975790452117	-0.499976926956388	-0.498146345585656
0.6923125	83.0775	-0.499967220396241	-0.49997913875231	-0.499979769530599	-0.498057203879244
0.695645833333333	83.4775	-0.499971240323763	-0.499978331431177	-0.499978447101371	-0.497967782077431
0.699	83.88	-0.499971787209076	-0.49997487686264	-0.499974710146513	-0.497870727660913
0.702333333333333	84.28	-0.499970769661802	-0.499971799421895	-0.499971533329398	-0.499274683837278
0.7056875	84.6825	-0.499970339232389	-0.499970860571944	-0.499970602140409	-0.499417506439975
0.709020833333333	85.0825	-0.499971235939493	-0.499972455462106	-0.499972289633494	-0.499536010146069
0.712375	85.485	-0.499972497640974	-0.499975552466964	-0.499975585701505	-0.499633227570119
0.715729166666667	85.8875	-0.499971715709251	-0.499977401064428	-0.499977776621568	-0.499710268645866
0.7190625	86.2875	-0.49996709655625	-0.499974540296487	-0.499975249470335	-0.499769030995265
0.722416666666667	86.69	-0.499959729760752	-0.499967285895065	-0.499968106096279	-0.499812812529121
0.72575	87.09	-0.499952498013292	-0.499959492693961	-0.499960291763154	-0.499843828611409
0.729104166666667	87.4925	-0.499947787535014	-0.499954129623831	-0.499954865103356	-0.499864904065883
0.7324375	87.8925	-0.499947132526633	-0.49995291237345	-0.499953570973776	-0.499876992180196
0.735791666666667	88.295	-0.499950832316449	-0.499956107311147	-0.49995668446668	-0.499879480710898
0.739125	88.695	-0.499957984929048	-0.499962736117218	-0.499963230360874	-0.499869339830769
0.742479166666667	89.0975	-0.499966840178678	-0.499970910508796	-0.499971309716816	-0.499841513669904
0.7458125	89.4975	-0.499974746514614	-0.499977700810485	-0.499977961297832	-0.499790250409859
0.749166666666667	89.9	-0.499979105572024	-0.499980284768587	-0.499980349851529	-0.49970832286098
0.7525	90.3	-0.499979361962362	-0.499978994060515	-0.499978912461598	-0.499591985825716
0.755854166666667	90.7025	-0.499978261920248	-0.49997714481616	-0.499977002799327	-0.499441042759589
0.7591875	91.1025	-0.499978332026932	-0.499977050517537	-0.499976895470074	-0.499263903238156
0.762541666666667	91.505	-0.499980114912773	-0.499979005831516	-0.499978862329577	-0.499064584703755
0.765895833333333	91.9075	-0.499982050886092	-0.49998135281638	-0.499981243583163	-0.498847447077563
0.769229166666667	92.3075	-0.499980905786258	-0.499980615484207	-0.499980554582405	-0.498614674693088
0.772583333333333	92.71	-0.499975349191384	-0.499975014996683	-0.499974971514269	-0.498362335654085
0.775916666666667	93.11	-0.49996795690558	-0.49996728781456	-0.499967227948131	-0.499310206985767
0.779270833333333	93.5125	-0.499961612458541	-0.499960601935988	-0.49996051439647	-0.49936694233769
0.782604166666667	93.9125	-0.499958430995133	-0.499957219377785	-0.499957104763402	-0.499420060520158
0.785958333333333	94.315	-0.499959380132344	-0.499958107602033	-0.499957970526665	-0.499470994169485
0.789291666666667	94.715	-0.499964348827591	-0.499963102637797	-0.499962948512485	-0.499519291854199
0.792645833333333	95.1175	-0.499972271544569	-0.499971049035058	-0.499970879583135	-0.49956491748698
0.795979166666667	95.5175	-0.499981060959157	-0.499979738887346	-0.499979548413737	-0.499606246916114
0.799333333333333	95.92	-0.499987610963902	-0.499986028884206	-0.499985813748117	-0.499643107199101
0.802666666666667	96.32	-0.499987839999809	-0.499986306852435	-0.499986122311532	-0.499675432247131
0.806020833333333	96.7225	-0.499984222459414	-0.499983025726635	-0.499982899491967	-0.499705243447902
0.809354166666667	97.1225	-0.499981786931597	-0.499980841094467	-0.499980747035957	-0.499734407691045
0.812708333333333	97.525	-0.499982377496624	-0.499981537332537	-0.499981445720337	-0.499765166073546
0.8160625	97.9275	-0.499985936794616	-0.499984940283891	-0.499984813972636	-0.499797945091113
0.819395833333333	98.3275	-0.49999043833326	-0.499988778130945	-0.499988561689112	-0.499831578061546
0.82275	98.73	-0.499990174394518	-0.499987804171974	-0.499987513161673	-0.499864448998622
0.826083333333333	99.13	-0.499983498174483	-0.499981012237961	-0.499980728229697	-0.499893990440571
0.8294375	99.5325	-0.49997578720818	-0.499973169273444	-0.499972890419038	-0.4999191569012
0.832770833333333	99.9325	-0.499970120799046	-0.49996745245101	-0.49996717385237	-0.49993936507966
0.836125	100.335	-0.499968003496975	-0.499965429076423	-0.499965152549715	-0.499955399131219
0.839458333333333	100.735	-0.499970031873748	-0.499967672927832	-0.499967402667499	-0.499967543276694
0.8428125	101.1375	-0.499975806590701	-0.49997369435425	-0.499973432892307	-0.499975501608787
0.846145833333333	101.5375	-0.499983976164118	-0.499982016586774	-0.499981759996344	-0.49997730580757
0.8495	101.94	-0.499992396289237	-0.499990400521769	-0.499990136825739	-0.49996998118787
0.852833333333333	102.34	-0.499993576957493	-0.499992672572224	-0.499992533643353	-0.499951767905971
0.8561875	102.7425	-0.499986816005638	-0.499986951855267	-0.499986976173481	-0.4999246015828
0.859541666666667	103.145	-0.499981333151029	-0.4999817796933	-0.499981857186423	-0.499893280630437
0.862875	103.545	-0.499979310051239	-0.499979932790649	-0.499980025771296	-0.499861967225874
0.866229166666667	103.9475	-0.499981244744212	-0.499981950357643	-0.499982036085312	-0.499832103580204
0.8695625	104.3475	-0.499986615667499	-0.499987207769998	-0.499987259045894	-0.499803535942204
0.872916666666667	104.75	-0.499994002650691	-0.499993796168188	-0.499993724182951	-0.499773514506157
0.87625	105.15	-0.499995246414719	-0.499993208681908	-0.499992957864618	-0.499739379084829
0.879604166666667	105.5525	-0.499986932301965	-0.499984966309644	-0.4999847458399	-0.499698363236
0.8829375	105.9525	-0.499979360873186	-0.49997732429865	-0.499977113269168	-0.499650134049216
0.886291666666667	106.355	-0.499974522846833	-0.499972483337387	-0.499972277827034	-0.499594522128818
0.889625	106.755	-0.499973558964893	-0.499971640739793	-0.499971442978148	-0.499533084733812
0.892979166666667	107.1575	-0.499976661589651	-0.499974954703955	-0.499974767915821	-0.499465529204273
0.8963125	107.5575	-0.49998310141302	-0.499981623343246	-0.499981448625335	-0.499392438584052
0.899666666666667	107.96	-0.499991547756641	-0.49999024809025	-0.499990080238166	-0.499312227727986
0.903	108.36	-0.499997441362522	-0.499997043230247	-0.499996931756641	-0.499225550046261
0.906354166666667	108.7625	-0.499989391597699	-0.499990131285479	-0.499990228455442	-0.499131968842047
0.909708333333333	109.165	-0.499981787076373	-0.499982544737966	-0.499982667447275	-0.499033788774592
0.913041666666667	109.565	-0.499977217436623	-0.499977992380739	-0.499978121244309	-0.498934011380637
0.916395833333333	109.9675	-0.499976610406098	-0.499977437015089	-0.499977563344482	-0.498833367899014
0.919729166666667	110.3675	-0.49998004585187	-0.499980924427438	-0.4999810418642	-0.498733802636108
0.923083333333333	110.77	-0.499986761686993	-0.49998764294133	-0.499987745030203	-0.498633153083848
0.926416666666667	111.17	-0.499995240605263	-0.499995976308108	-0.499996036900045	-0.498530545928157
0.929770833333333	111.5725	-0.499995420590799	-0.49999437994679	-0.499994256091155	-0.498422241042236
0.933104166666667	111.9725	-0.499986775346488	-0.499985545141855	-0.499985429621617	-0.498307747938691
0.936458333333333	112.375	-0.499979833004141	-0.499978495993936	-0.499978382688702	-0.499463434456679
0.939791666666667	112.775	-0.499976146161858	-0.499974847829503	-0.499974738299098	-0.499574622601093
0.943145833333333	113.1775	-0.499976446308151	-0.499975304278074	-0.499975201048283	-0.499672007058155
0.946479166666667	113.5775	-0.49998062154219	-0.499979687270086	-0.499979592455154	-0.499755003711337
0.949833333333333	113.98	-0.499987774484268	-0.499987039688818	-0.499986954802162	-0.499824486043753
0.9531875	114.3825	-0.499996184416951	-0.499995688411231	-0.499995617998425	-0.499879113516684
0.956520833333333	114.7825	-0.499993676848442	-0.499994232919943	-0.499994309290981	-0.499917899890973
0.959875	115.185	-0.499984955462095	-0.499985317174567	-0.499985398174882	-0.49994110296337
0.963208333333333	115.585	-0.499978293486395	-0.499978559608991	-0.499978639875685	-0.499948900107356
0.9665625	115.9875	-0.499975081207265	-0.499975362572509	-0.499975439796325	-0.49994209053588
0.969895833333333	116.3875	-0.499976011442164	-0.499976386665727	-0.499976459115224	-0.499920822589428
0.97325	116.79	-0.49998083597115	-0.499981313453554	-0.49998138004411	-0.499883360749668
0.976583333333333	117.19	-0.499988432919071	-0.499988960956416	-0.49998902174515	-0.499826560700771
0.9799375	117.5925	-0.499997195139455	-0.499997757036163	-0.4999978153875	-0.499743867605361
0.983270833333333	117.9925	-0.499993257853571	-0.4999926724778	-0.499992624808983	-0.499630667737126
0.986625	118.395	-0.49998493554371	-0.499984133836921	-0.499984084794278	-0.499485262571636
0.989958333333333	118.795	-0.499978948196538	-0.499978092663959	-0.499978045054162	-0.49931450325195
0.9933125	119.1975	-0.499976506038438	-0.499975739594159	-0.499975694754083	-0.499121608653493
0.996645833333333	119.5975	-0.499978128748292	-0.499977539983582	-0.499977498758239	-0.498912223162268
1	120	-0.499983427529196	-0.499982953964146	-0.499982916725992	-0.498684760405261


==> data/traj_duallif.dat <==
tau	t	px	py	vx	vy	pnorm	vnorm	h	r
0	0	0.632139225171164	0.632139225171164	0	0	0.89397986554508	0	0.000999999999999779	-0.0522782068870825
0.00335416666666667	0.4025	0.631978443718607	0.631977275167425	-0.0398198962753757	-0.0402301491804205	0.893751659944212	0.056604673327037	0.0256033576106681	-0.0612433490931756
0.0066875	0.8025	0.631503953951432	0.631495628547831	-0.0786989925620973	-0.0801758038925673	0.89307556944041	0.112346299271976	0.0484515973000299	-0.0692869495533448
0.0100416666666667	1.205	0.630714777475798	0.630688542268747	-0.11730340992162	-0.12033682962045	0.891946841395508	0.168050714197651	0.0698881760725594	-0.0765286218977606
0.013375	1.605	0.629623821610436	0.629566313899655	-0.155419501225541	-0.160214673061796	0.890381884550966	0.223212819581435	0.0897019292530608	-0.0828916347963153
0.0167291666666667	2.0075	0.62821821342818	0.628115187760213	-0.193837224346124	-0.200307891301949	0.888361870398512	0.278740239039941	0.108174690469844	-0.0884550700773956
0.0200625	2.4075	0.626513660219464	0.626353460626152	-0.232385893767033	-0.240118239035527	0.88591084431784	0.334155610965049	0.125075893706139	-0.0931308669120313
0.0234166666666667	2.81	0.624484790171055	0.624259386134692	-0.271802949341632	-0.280142898470403	0.882995489417839	0.390329203153195	0.140574195330166	-0.0969388759041297
0.02675	3.21	0.622151092903111	0.621859254938979	-0.311758877172548	-0.319884040357466	0.879648177030907	0.446675941563125	0.15439607059787	-0.0997775355165394
0.0301041666666667	3.6125	0.619476809746203	0.619123350539377	-0.352794827664716	-0.359837704350408	0.875822608178413	0.503931904029848	0.166604257044533	-0.101618548038625
0.0334375	4.0125	0.616488801745274	0.616085947872108	-0.394317044111719	-0.399506872056842	0.871562010325598	0.5613302700707	0.176926506652252	-0.102376056600084
0.0367916666666667	4.415	0.613144454439438	0.612709375577634	-0.436646925324088	-0.439386828993402	0.866809610543498	0.619452437954567	0.18537791297388	-0.102005915954472
0.040125	4.815	0.609482014777255	0.609035876185254	-0.478981754696818	-0.478981809217098	0.86162232144814	0.677382532173164	0.191764993766647	-0.100476865437281
0.0434791666666667	5.2175	0.605454799398608	0.605019832853942	-0.521534342423152	-0.518786650665649	0.855934876180087	0.735620594624452	0.196113579131803	-0.0977545116694837
0.0468125	5.6175	0.601114440101487	0.600711433404647	-0.56347526008781	-0.558307059729502	0.849819272740733	0.793228303626911	0.198352101274337	-0.0938763109576662
0.0501666666666667	6.02	0.596410518220218	0.596057121979215	-0.605086687956432	-0.598037463462764	0.843201991758709	0.850751848453508	0.198518263219842	-0.0888092141468721
0.0535208333333333	6.4225	0.591374530915182	0.591083128264208	-0.645962000311911	-0.637731339999412	0.83612385466135	0.90772692361988	0.196611916814887	-0.0825900730696479
0.0568541666666667	6.8225	0.586046867773728	0.585823606930878	-0.685834401055777	-0.677143145640389	0.828637574374287	0.963790260045876	0.192674109678028	-0.0752727994815301
0.0602083333333333	7.225	0.58036664361656	0.580213098545177	-0.725308088562661	-0.716766156123302	0.820653812972404	1.01971836597082	0.18663543601733	-0.0667480105665959
0.0635416666666667	7.625	0.574408792057593	0.574321576598275	-0.764105405696911	-0.756108641038352	0.812275035772607	1.07496853352463	0.178506762246105	-0.0570746256328652
0.0668958333333333	8.0275	0.568101200061261	0.568075674086543	-0.803000381890664	-0.795662641058957	0.803398372540002	1.13043737185811	0.168071610248436	-0.0460534507076226
0.0702291666666667	8.4275	0.561522115804881	0.561553253586604	-0.84182498014865	-0.834936790377291	0.794134209785532	1.1856596227956	0.155300200720456	-0.0337176069250337
0.0735833333333333	8.83	0.554586696815305	0.554673062061707	-0.881360455877343	-0.87442172942864	0.784365099976676	1.2415351843912	0.139840113204801	-0.0197917756632096
0.0769166666666667	9.23	0.54737650491552	0.54752094457159	-0.921033087674817	-0.913322864264077	0.774209417973003	1.29709699058295	0.12193463017697	-0.012285059377888
0.0802708333333333	9.6325	0.539817284535795	0.540029485990256	-0.956267806124622	-0.947011789597134	0.76356698882449	1.34583782331541	0.105789114649013	-0.00686939997287525
0.0836041666666667	10.0325	0.532045659654612	0.532340480652565	-0.985830941435116	-0.974322404222654	0.752634686483898	1.38606161207251	0.0930779039628211	-0.0125630978876044
0.0869583333333333	10.435	0.524003077117806	0.524401674580078	-1.01177649977786	-0.99742414014688	0.74133416293283	1.42075564431414	0.0826870425662707	-0.0140567399873505
0.0902916666666667	10.835	0.515815579654426	0.516341482762848	-1.03466191987885	-1.01715839019476	0.729845352822068	1.45090884592761	0.0741789261816724	-0.0141836026727068
0.0936458333333333	11.2375	0.50740235086446	0.508082084135513	-1.05517499090664	-1.03448474180667	0.718056091041826	1.47768499432918	0.067162676514018	-0.0138941596956774
0.097	11.64	0.49883347718523	0.499691675410546	-1.07335287796798	-1.04978034967027	0.70606416736392	1.50137443137813	0.0615402208090463	-0.0145237257600559
0.100333333333333	12.04	0.490181772506276	0.49123816330829	-1.08922167633966	-1.06336004405348	0.693969093827598	1.52221497939601	0.0572215281718729	-0.0140903521592596
0.1036875	12.4425	0.481356372794328	0.482627686252245	-1.10309609484684	-1.07569812921163	0.681640257883077	1.54076197371812	0.0540499183036269	-0.014391805998572
0.107020833333333	12.8425	0.472482816930433	0.473976646848683	-1.11500000702825	-1.08690590193364	0.669248738551249	1.55710932671126	0.0519047912036141	-0.0145932263945658
0.110375	13.245	0.46346445312869	0.465184605890059	-1.12534006071537	-1.09732357677011	0.656655173489835	1.57178538114668	0.0505705729748513	-0.0147054053715271
0.113708333333333	13.645	0.454425108677136	0.456367008486548	-1.13431018314584	-1.10696962574428	0.644028746121776	1.58494206326565	0.0498399361632326	-0.0147925222254797
0.1170625	14.0475	0.44526088720265	0.447418911197988	-1.14239008605385	-1.11606604552885	0.631221783345667	1.5970781216636	0.0494572168578984	-0.0151007465002539
0.120395833333333	14.4475	0.436091672915123	0.438456066998384	-1.14984932821388	-1.12455802812903	0.618400897374512	1.60834829443854	0.049185827707252	-0.0150544619406314
0.12375	14.85	0.426806063922531	0.429370745273949	-1.15711815433299	-1.13257597451336	0.605411143850317	1.6191512471452	0.0488076658030303	-0.0149790285163768
0.127083333333333	15.25	0.417520217275818	0.420280017921311	-1.16436096691189	-1.14001480939492	0.592417441757064	1.62953067688452	0.0481729774949193	-0.0148930010943168
0.1304375	15.6525	0.408117235939431	0.411074617373578	-1.1718163141165	-1.14694518721124	0.579259889272229	1.63970629580318	0.0471929442278228	-0.0147787671849868
0.133770833333333	16.0525	0.398712431039879	0.401873440522113	-1.17941229208917	-1.15325120309122	0.566104111328306	1.64954590483636	0.0458857198354534	-0.0150014385667489
0.137125	16.455	0.389187037170279	0.39256625445937	-1.18714642467143	-1.15899081066573	0.552788218074191	1.6590890069004	0.0443166982418099	-0.0148371485604637
0.140458333333333	16.855	0.379659432814127	0.383273462280087	-1.19466032005755	-1.16416456932931	0.539481076417801	1.66808046112941	0.0426442732678461	-0.0146964745964368
0.1438125	17.2575	0.370017116673259	0.373878859554806	-1.20058340680404	-1.1700898033067	0.526020977008707	1.67645777295329	0.0410400413718927	-0.0149751540800435
0.147166666666667	17.66	0.360336091415783	0.364432057930792	-1.20427036688467	-1.17709773617346	0.512496657183709	1.6839911511232	0.0397062602666638	-0.0149160572476821
0.1505	18.06	0.350691893497822	0.354987347113396	-1.20665689863519	-1.18395229365951	0.498999820416495	1.69049220781568	0.0388139479831111	-0.014949492093754
0.153854166666667	18.4625	0.340971328003349	0.345431182944059	-1.20824227309394	-1.19013649993299	0.485370115139467	1.69595821851954	0.0384600752720758	-0.0150513627942364
0.1571875	18.8625	0.331302083522433	0.335887600233303	-1.20891825016344	-1.19566329049344	0.471785492079602	1.70032174596805	0.0386756011087412	-0.0149652700254822
0.160541666666667	19.265	0.321570520690062	0.326241982760625	-1.20872420130114	-1.20068003173273	0.458084523960875	1.70371556705126	0.0394068386029611	-0.0151886245514055
0.163875	19.665	0.311903985755287	0.316618200039236	-1.2078057845123	-1.20519510655728	0.444444800763964	1.70625029171309	0.0405053238741959	-0.0150495010244361
0.167229166666667	20.0675	0.30218662688037	0.306899543116236	-1.20638419325627	-1.20931162855923	0.430701853989846	1.7081561511487	0.0417910306329009	-0.0151786588781332
0.1705625	20.4675	0.292542022910608	0.297209957938586	-1.20475497119062	-1.2130266278681	0.41703068743977	1.70963976922789	0.0430137291851898	-0.0149654460307814
0.173916666666667	20.87	0.282850191360381	0.287431333257062	-1.20318834249601	-1.21639343035582	0.403262944107856	1.71092815890414	0.0439713797226065	-0.0148095412286971
0.17725	21.27	0.273229838672309	0.277687213605167	-1.2019807535728	-1.21963666035217	0.389569933825363	1.71238760659917	0.044239596716132	-0.0136613494247565
0.180604166666667	21.6725	0.263556831923057	0.267855999957929	-1.20136802951336	-1.22290098258174	0.375777913622901	1.71428467750726	0.0435442749010321	-0.0120064143389185
0.1839375	22.0725	0.253945832041203	0.258059814976553	-1.20151440017539	-1.22614524138677	0.362054351882189	1.71670294658227	0.0417641243967115	-0.00979710710442993
0.187291666666667	22.475	0.244270556604729	0.248176459855482	-1.20199660402737	-1.22881532378085	0.348223577677308	1.71894820633199	0.0396695321049575	-0.0270509389485291
0.190645833333333	22.8775	0.234605886423768	0.238293997915484	-1.19926757786894	-1.22645512567635	0.334400884250067	1.71535270385581	0.043613037944719	-0.0279202793392939
0.193979166666667	23.2775	0.225020841611278	0.228491731736771	-1.19705524513635	-1.22411174278714	0.32069120759933	1.71213049115358	0.0467057750161911	-0.0283701551319144
0.197333333333333	23.68	0.215399948137385	0.218654624531682	-1.19131256947614	-1.21790582847247	0.306931559939148	1.70367844537021	0.0552508835945922	-0.0625554964029678
0.200666666666667	24.08	0.205908312523925	0.208952310163646	-1.18155341867081	-1.20767419413781	0.293358656066554	1.68954000851092	0.0697903251966207	-0.0688006770638383
0.204020833333333	24.4825	0.196437595477222	0.199271943162415	-1.17132976771958	-1.19738743863039	0.279816075750836	1.67503734374367	0.0843218784362479	-0.0750525616648519
0.207354166666667	24.8825	0.187113407290336	0.189737583699494	-1.15790638070072	-1.18445169927321	0.266480351725829	1.65640363872416	0.103055303110607	-0.112840383703121
0.210708333333333	25.285	0.17786844913886	0.180275015077716	-1.13884079737761	-1.16649984035739	0.253251389453906	1.63023931964773	0.129626888804627	-0.124753763329245
0.214041666666667	25.685	0.168836194040047	0.171014321042777	-1.11909582629965	-1.14867656457563	0.240315539280444	1.60369364856464	0.156065068991572	-0.136622372323552
0.217395833333333	26.0875	0.159909827757831	0.161839602089731	-1.09853433139486	-1.13075975076543	0.22751529578932	1.57651365081443	0.182606825446965	-0.14854968707029
0.220729166666667	26.4875	0.151205128087971	0.152864888524104	-1.07709786642937	-1.11234751561163	0.215013173790785	1.5483723096704	0.209616165278132	-0.18722272413655
0.224083333333333	26.89	0.142646302607176	0.144013614551535	-1.04931273745881	-1.08673086470918	0.202701477112763	1.51064264248858	0.245967002555348	-0.203302545051905
0.227416666666667	27.29	0.134361939455853	0.13542151655543	-1.02182447489345	-1.06129766665118	0.190767182503991	1.47325421931536	0.28108903345781	-0.218812413536528
0.230770833333333	27.6925	0.126246264485023	0.126980997337673	-0.99458391025957	-1.03572976230483	0.179059467723135	1.43594334674849	0.315237398910146	-0.233862411622496
0.234104166666667	28.0925	0.118395799893197	0.118796716624074	-0.968151846314747	-1.01034429308838	0.167720676462416	1.39932611927988	0.347869971292289	-0.248212522096225
0.237458333333333	28.495	0.110706691779474	0.110766182364054	-0.942316334255036	-0.984823311096311	0.156604976805536	1.36302495497425	0.379357637317917	-0.262026150646399
0.2408125	28.8975	0.103222462273025	0.102941000847696	-0.917238563882248	-0.959324865751048	0.145779718662204	1.32726439759418	0.40954054155017	-0.275234245636553
0.244145833333333	29.2975	0.0959821023750232	0.0953676896064859	-0.89293807649008	-0.934006508050909	0.135305432992206	1.29217126013824	0.438365645992	-0.287815910558402
0.2475	29.7	0.0888909615325211	0.0879514087083803	-0.86887802370576	-0.90855130245868	0.125048204049337	1.25714537316819	0.466370134809101	-0.300007693240821
0.250833333333333	30.1	0.082053202449233	0.080808310994998	-0.840013808508097	-0.87650821219263	0.11516384483873	1.21403865034248	0.500590405000526	-0.334962137394146
0.2541875	30.5025	0.0754110933114044	0.0738853708044273	-0.810135623574742	-0.843481337126095	0.105574054640944	1.16952148106175	0.534857035466248	-0.349221089854614
0.257520833333333	30.9025	0.0690504052878336	0.0672687191091284	-0.77993123547241	-0.810686016165118	0.0964004099628051	1.12494646489119	0.568013684278618	-0.362925543373307
0.260875	31.305	0.0628966670821357	0.0608754321076387	-0.748815070045156	-0.777712861901117	0.0875317597465785	1.07961164531194	0.600558038879957	-0.376276254817854
0.264208333333333	31.705	0.0570325514057103	0.0547847106244779	-0.717076843763984	-0.744972163898326	0.0790827189596613	1.03401292295883	0.63209378582337	-0.389103959011323
0.2675625	32.1075	0.0513913192486174	0.0489201941820886	-0.684348111662889	-0.712055385299672	0.0709524706611868	0.987600733935949	0.662950700007741	-0.401534875293072
0.270895833333333	32.5075	0.0460488385616243	0.0433545038310679	-0.651183907257613	-0.679372067145718	0.0632464112445332	0.941056261170998	0.692624832575944	-0.413357871348301
0.27425	32.91	0.0409425520960958	0.0380178319386059	-0.617417009229505	-0.646514132573135	0.05587171124508	0.893971077218217	0.721332679116417	-0.424651858508433
0.277583333333333	33.31	0.0361378502869083	0.0329762352705784	-0.583770046189868	-0.61388997009574	0.0489221454556066	0.847141288223322	0.748560131082933	-0.435209147260792
0.2809375	33.7125	0.0315741225844689	0.0281664539611223	-0.550137898488864	-0.581091716987097	0.0423116336924385	0.800199531932353	0.774511130248041	-0.445105932084603
0.284270833333333	34.1125	0.0273051316132461	0.0236480004812157	-0.517211239262928	-0.548526482701878	0.0361219896901634	0.753915624088789	0.798770251977493	-0.454183723504068
0.287625	34.515	0.0232726646767059	0.019364159320377	-0.484769601435091	-0.515786668277485	0.0302751975606987	0.707839991557644	0.821600048197459	-0.462543167866858
0.290979166666667	34.9175	0.0194982639277238	0.0153437589483221	-0.453097702255374	-0.483075241133722	0.0248115544627778	0.662313533294846	0.842856681630601	-0.470133755465766
0.2943125	35.3175	0.0159969628078604	0.0116090982184342	-0.422335373705049	-0.450594452732153	0.0197654744572783	0.617577953553696	0.862479248518035	-0.476939943800628
0.297666666666667	35.72	0.0126907661322268	0.00809141150406465	-0.399432547154184	-0.42357866100892	0.0150507968277758	0.582207215506807	0.876853103369039	-0.471514920690804
0.301	36.12	0.00958412133064823	0.00480923992309439	-0.377252252666716	-0.396967486580386	0.0107230672066565	0.547633497463459	0.890155223581305	-0.47639846039724
0.304354166666667	36.5225	0.00663702505124471	0.00172136509893161	-0.354915886426534	-0.370209678467414	0.00685661719324257	0.512855235391897	0.902804974649551	-0.480932969944999
0.3076875	36.9225	0.00388748261118259	-0.00113401154441895	-0.332391513372077	-0.343637785298647	0.00404950654217553	0.478091043261363	0.914716598259785	-0.485085143913908
0.311041666666667	37.325	0.00130487184019359	-0.00379274310074655	-0.309134191893539	-0.3169200705916	0.00401093389967858	0.442721447121614	0.926079727653829	-0.488915849489131
0.314375	37.725	-0.00107324871963737	-0.00622196551353783	-0.28526129270211	-0.290389033829658	0.00631385125465095	0.407062398266655	0.936756272136366	-0.492370629806599
0.317729166666667	38.1275	-0.00327015631385186	-0.00845221444683997	-0.260419342975366	-0.263713746472057	0.00906277283023223	0.370625382662939	0.946845853784795	-0.495471334955716
0.3210625	38.5275	-0.00525223060533007	-0.0104559596103341	-0.234987936410123	-0.237226274799634	0.011700983621239	0.333909622073997	0.956160675745614	-0.498148373422248
0.324416666666667	38.93	-0.00705509310532175	-0.0122765677874959	-0.21397209333344	-0.216353807052657	0.0141593945974304	0.304291022791788	0.962944166864529	-0.494184712319024
0.32775	39.33	-0.00868795678276148	-0.0139308448948057	-0.194222519896895	-0.197218367151283	0.0164179484876237	0.276798611949045	0.968714104196831	-0.496046799322061
0.331104166666667	39.7325	-0.0101714580575684	-0.0154410100881638	-0.174381145500684	-0.177980883208593	0.0184900879273099	0.249170581517646	0.974029446240052	-0.497664740251929
0.334458333333333	40.135	-0.0114964099873728	-0.0167963839358775	-0.154879484433555	-0.158760839693854	0.0203540157197337	0.22179418143563	0.978811312426007	-0.499012858035411
0.337791666666667	40.535	-0.0126598120968027	-0.0179901244289733	-0.136084436588019	-0.139677040564961	0.0219980776272904	0.195009357576667	0.983016556779386	-0.500082305333592
0.341145833333333	40.9375	-0.0136816331406491	-0.0190372873482082	-0.117915052887122	-0.120490341447676	0.0234436642821372	0.168587906089228	0.986701247602359	-0.500892128532267
0.344479166666667	41.3375	-0.0145553161643938	-0.0199249922199693	-0.100629913860876	-0.101438411418209	0.0246751401943596	0.142885026768718	0.989839942857397	-0.501443144096597
0.347833333333333	41.74	-0.0152979412989495	-0.020664663098342	-0.0845343540903011	-0.0828662831029781	0.0257109958763577	0.118376002199632	0.992416048947943	-0.499289945125503
0.351166666666667	42.14	-0.0159375608745084	-0.0212781740006346	-0.075429056966111	-0.0705127772188866	0.0265850810687112	0.103254996905318	0.993767174770976	-0.499616377644594
0.354520833333333	42.5425	-0.016508669739426	-0.0217957950119505	-0.0664689559223743	-0.0580900378396483	0.0273421443337644	0.0882755605908131	0.994961577155813	-0.499860454493918
0.357854166666667	42.9425	-0.0170045289189365	-0.0222111592580497	-0.0574508767557494	-0.0457523455991221	0.0279730155568075	0.073443041656959	0.996002613998017	-0.500022944037359
0.361208333333333	43.345	-0.0174291828061916	-0.0225295233225351	-0.0479614768779336	-0.0333457162674266	0.0284843085651083	0.0584143822846761	0.996912618965065	-0.50010515970287
0.364541666666667	43.745	-0.0177730538990889	-0.0227469992477831	-0.0378841892731465	-0.0210247427164279	0.0288670646183252	0.0433272616625558	0.997678612601896	-0.50010052465498
0.367895833333333	44.1475	-0.0180345936465619	-0.0228663774723419	-0.026958432937096	-0.0086360559401085	0.0291224618929142	0.0283079241313203	0.998297520954202	-0.499998980012589
0.371229166666667	44.5475	-0.0182041650457988	-0.0228862518818246	-0.0153085719310365	0.00366574464458757	0.0292433265927973	0.0157413486832305	0.998740721232957	-0.499788878280949
0.374583333333333	44.95	-0.0182778618602127	-0.0228069539689022	-0.00290251009738678	0.0160337686982705	0.0292273396586251	0.0162943641647986	0.998988953279794	-0.499453629367473
0.377916666666667	45.35	-0.0182501395638729	-0.0226295559201666	0.00988697879001973	0.0283138669764532	0.0290717112541519	0.0299904553609075	0.999016843715582	-0.498984799563562
0.381270833333333	45.7525	-0.0181229819693769	-0.022357711684786	0.0201599413178257	0.037402908909015	0.0287803708670055	0.0424900085760671	0.998888388358433	-0.498935257199551
0.384625	46.155	-0.0179338694417956	-0.02203667538391	0.0267728288045229	0.0423566860488998	0.0284119470492818	0.0501086141820082	0.998756144603953	-0.498777124074683
0.387958333333333	46.555	-0.0176947943757213	-0.0216781487650216	0.0329012201634117	0.0472740693001222	0.0279829927255372	0.0575962491524756	0.998580689495249	-0.498594032152759
0.3913125	46.9575	-0.0174073021036078	-0.0212776938438316	0.0384006898867072	0.0522170246681084	0.0274909880113119	0.0648169009515643	0.998369600616425	-0.498390697786256
0.394645833333333	47.3575	-0.0170808128881264	-0.0208403238249781	0.0430896119801222	0.057124792362896	0.0269457467153749	0.0715538717547937	0.998135677091741	-0.49817664702549
0.398	47.76	-0.0167175642733383	-0.0203606050485728	0.0470372788164938	0.062059414533188	0.0263444717763929	0.07787089655746	0.997883465289887	-0.497953998762456
0.401333333333333	48.16	-0.0163277521026124	-0.0198445245957017	0.0503274638063593	0.0669602167028988	0.0256982615200673	0.0837646956305553	0.997618566615917	-0.497726490284898
0.4046875	48.5625	-0.015910730275708	-0.0192856550797076	0.0532371685711841	0.071888923819858	0.0250017565334874	0.0894550920040554	0.997334543765065	-0.497488078668677
0.408020833333333	48.9625	-0.0154737079185349	-0.0186909596186931	0.0560281428653234	0.0767845328690596	0.0242649460789788	0.0950527079091216	0.997026953869965	-0.497235077677713
0.411375	49.365	-0.0150107562667562	-0.0180530246247649	0.0590524158221498	0.0817081877052827	0.0234783837135848	0.100813767673437	0.996680426638333	-0.496955362927811
0.414708333333333	49.765	-0.0145247411098984	-0.0173797961917249	0.0625536268431121	0.086598407546519	0.0226500644585279	0.10682808816421	0.996285947021757	-0.496642649459554
0.4180625	50.1675	-0.0140046915979719	-0.0166628840704638	0.0667804371423209	0.0915157816181258	0.0217665590367431	0.113290622163072	0.995824812376677	-0.49628363423504
0.421395833333333	50.5675	-0.0134510080891528	-0.0159112237827805	0.0717732731962656	0.0963985579406463	0.0208349864622028	0.120183545955101	0.995290468357561	-0.495875202592924
0.42475	50.97	-0.0128504099630447	-0.0151154551833281	0.077562172061909	0.101307071664693	0.0198396073957505	0.127589236631608	0.99466736158895	-0.495407739642082
0.428083333333333	51.37	-0.0122125367338871	-0.014294221740837	0.0804455744016499	0.102262032072157	0.0188008198930993	0.130111543086454	0.994431881694841	-0.497293096280828
0.4314375	51.7725	-0.0115632110151985	-0.0134798086123412	0.0809124907358739	0.10007656371184	0.0177598730065098	0.128694016028147	0.994537238042726	-0.497338298761746
0.434791666666667	52.175	-0.0109097132820439	-0.0126829903220885	0.0814284537649276	0.0978906364299326	0.0167296170729218	0.127330945897705	0.99463516476106	-0.497379533779856
0.438125	52.575	-0.0102570182351833	-0.0119085559153861	0.0816768652475059	0.0957179281424691	0.0157168739597529	0.125829376874187	0.994742649507275	-0.497425646238544
0.441479166666667	52.9775	-0.0096002439308043	-0.0111468265715575	0.0813879789688682	0.0935316404377267	0.014711098740316	0.123984559053171	0.994876878098987	-0.497485539735688
0.4448125	53.3775	-0.00895265574504151	-0.0104072626251527	0.0803794402350985	0.091359493904984	0.0137281156841762	0.121685708031316	0.995046850074433	-0.49756418368612
0.448166666666667	53.78	-0.00831236460711938	-0.00968061228690033	0.0785663060922802	0.0891750193485519	0.0127596888524359	0.118848005994213	0.995257840012218	-0.49766436661182
0.4515	54.18	-0.00769355193254205	-0.00897588954963413	0.0760249569174679	0.0870060381220397	0.0118219006317069	0.115541528222526	0.995502040824093	-0.49778225301004
0.454854166666667	54.5825	-0.0070938399725289	-0.00828426734777891	0.0728959428887427	0.0848260272751776	0.0109064958187919	0.11184486306008	0.995770249734594	-0.497912971028264
0.4581875	54.9825	-0.00652423612078522	-0.00761431541031031	0.0694789288820053	0.0826624590191771	0.0100271359882794	0.10798334913165	0.996043026782712	-0.498046492585814
0.461541666666667	55.385	-0.00597886961256441	-0.00695763514156984	0.066043028683819	0.0804884261720122	0.00917363442738229	0.104115649089746	0.996307215774595	-0.498175833693051
0.464875	55.785	-0.00546324120892086	-0.00632236007930433	0.0629395263798561	0.0783307952153027	0.00835579089489631	0.10048431449725	0.996545859054076	-0.498292261280575
0.468229166666667	56.1875	-0.00496729364186197	-0.00570052729557546	0.0603906946905874	0.0761621984516655	0.0075610857402944	0.0971993645977309	0.996752715301173	-0.498392440888215
0.4715625	56.5875	-0.00449186872892931	-0.00509984359546339	0.0585963032301092	0.0740089898789342	0.00679597596936025	0.0943973375426187	0.99692101747518	-0.498472936584603
0.474916666666667	56.99	-0.00402476367016302	-0.00451278765890352	0.0575849318589744	0.0718435657912092	0.00604681528203202	0.0920734615554261	0.997053214409516	-0.498534865692364
0.478270833333333	57.3925	-0.00356280691943393	-0.00394316067756141	0.0572942592545959	0.0696787080173684	0.00531433055748631	0.0902095033491623	0.997152480790386	-0.498579787118029
0.481604166666667	57.7925	-0.00310377480950299	-0.00339433649373822	0.0575302452881685	0.0675273026529673	0.00459944978240098	0.0887111364288739	0.9972263173366	-0.498611485372398
0.484958333333333	58.195	-0.00263874727890985	-0.00285945632474318	0.0580210899650349	0.0653621070933414	0.00389094817172728	0.0873993817164178	0.997286582723147	-0.498635945125801
0.488291666666667	58.595	-0.00217272546049607	-0.00234516791151392	0.0584479244952439	0.0632099328610071	0.00319695925214608	0.0860909721753376	0.997345468105589	-0.498659617282309
0.491645833333333	58.9975	-0.00170162879278753	-0.00184504551171768	0.0585102014215921	0.0610440696962985	0.00250992698872957	0.08455662076669	0.997417037904944	-0.498689888362521
0.494979166666667	59.3975	-0.00123527324373981	-0.00136530211842074	0.0579613743207803	0.0588918587535945	0.00184118164809006	0.0826303330539514	0.997511349742137	-0.49873231262285
0.498333333333333	59.8	-0.000773445569683192	-0.000899936932976995	0.0566442099956441	0.0567270151781877	0.00118663580453254	0.0801655834947701	0.997635725552601	-0.498790845801109
0.501666666666667	60.2	-0.000328176518335727	-0.000454721609010631	0.0545462617422492	0.0545771237502307	0.000560777646566067	0.0771618889536924	0.997788232095348	-0.498864696628357
0.505020833333333	60.6025	0.000100029764644505	-2.40760424967512e-05	0.0517381967244516	0.0524159785278422	0.000102886391894849	0.0736496829954431	0.997963926645832	-0.498951230032982
0.508354166666667	61.0025	0.000501061455239606	0.000386669758816875	0.0484606313298724	0.050270953209568	0.000632910802807419	0.0698255076994674	0.998149288701932	-0.49904335520959
0.511708333333333	61.405	0.000877102220463132	0.000782673334841016	0.0449576310180115	0.0481155461941327	0.00117553641126616	0.065850545725236	0.99833361665657	-0.499135265285391
0.515041666666667	61.805	0.00122310467441131	0.00115903983587713	0.0415874536237919	0.0459765740918897	0.00168503957986656	0.0619948519164137	0.998503112933059	-0.499219652884633
0.518395833333333	62.2075	0.00154552253744753	0.0015204977129322	0.0386072286250676	0.043827065595695	0.0021680759232071	0.0584065902175225	0.998651721993199	-0.499293196499962
0.521729166666667	62.6075	0.0018446113207786	0.00186257762804402	0.036285679903589	0.0416932539972198	0.00262140922887569	0.0552718553600511	0.998773498569931	-0.499352785546922
0.525083333333333	63.01	0.00212988817314212	0.00218957206785506	0.0347246668777962	0.0395478310121991	0.00305461118154533	0.0526292069818972	0.998869372911119	-0.499398808483173
0.5284375	63.4125	0.00240579533888499	0.00249930046841877	0.0339482817297866	0.0374034386927067	0.0034690566504511	0.0505124049956447	0.998940565885632	-0.499431845381959
0.531770833333333	63.8125	0.00267656126835179	0.00279000513067386	0.0338372408302018	0.0352727426081566	0.00386627842406977	0.0488786787679694	0.998990903609104	-0.499453805185999
0.535125	64.215	0.00295007220373542	0.00306532078905439	0.0341664564150572	0.0331286138740037	0.00425430576558166	0.0475904591401978	0.99902688500653	-0.499467936810899
0.538458333333333	64.615	0.00322530631089523	0.00332182523071298	0.0346401210034698	0.0309974262899074	0.00463002415355491	0.0464841738630824	0.999055565171212	-0.499477998344302
0.5418125	65.0175	0.00350561045409718	0.00356272157132734	0.03494630642609	0.0288525503028945	0.00499822865130004	0.0453179213094249	0.999085978520763	-0.499488812051851
0.545145833333333	65.4175	0.00378495356322796	0.00378501532737954	0.0347925326912095	0.0267209107285813	0.00535277633609794	0.0438694358435767	0.999126073367781	-0.499504875197681
0.5485	65.82	0.00406218654401264	0.00399148639852979	0.0339588239691266	0.0245763725694343	0.00569502617974717	0.041918967234866	0.999182486748444	-0.499529909473798
0.551833333333333	66.22	0.00432793788805396	0.00417957585485635	0.0323460459574239	0.022446228089281	0.0060166353295967	0.0393713073762582	0.999256558987054	-0.499564908551667
0.5551875	66.6225	0.00457916386890689	0.00435164631409024	0.0299488322554583	0.0203045507001265	0.00631708535491151	0.0361829702014579	0.999346415874152	-0.499608931936442
0.558520833333333	67.0225	0.004807045258878	0.0045055770331933	0.0269334656035437	0.0181785719149209	0.00658846784335633	0.0324941848071809	0.999444100424865	-0.499657762089041
0.561875	67.425	0.00501021520578891	0.00464331352032969	0.0235008678506873	0.0160421806895	0.00683100408844811	0.0284542149954982	0.999541939207328	-0.499707115254633
0.565208333333333	67.825	0.00518414860805593	0.00476316872669419	0.0199928869440991	0.0139221361829419	0.00704011172563091	0.0243627051916635	0.999630488216669	-0.499751764746966
0.5685625	68.2275	0.00533151746524286	0.00486666568492595	0.0166825109414607	0.0117918830773907	0.00721869194321419	0.0204292603346966	0.999705189978512	-0.499789017853599
0.571916666666667	68.63	0.00545409316294869	0.00495302538222689	0.0138747841395104	0.00966435721938233	0.00736746853858959	0.0169088567142145	0.999763163384936	-0.499817179771523
0.57525	69.03	0.005556214945994	0.00502189043089082	0.011782795441617	0.00755221199093859	0.00748938635843818	0.0139953626024861	0.999804737986943	-0.49983633364886
0.578604166666667	69.4325	0.00564524526946036	0.00507413651846547	0.0104697795053215	0.0054283761240966	0.0075904977149321	0.011793368909464	0.999832499701836	-0.499847718319431
0.5819375	69.8325	0.00572632593652033	0.00510912388099744	0.00991549297321024	0.00331854541841124	0.00767423973841343	0.0104560864856714	0.999848516799207	-0.499852331388056
0.585291666666667	70.235	0.00580598057665197	0.00512729390981507	0.009955763265309	0.00119574087673607	0.00774587330738675	0.0100273136202661	0.999855329734938	-0.499851300228509
0.588625	70.635	0.0058870310750817	0.00512842075543751	0.0103395157077966	-0.000914086510399963	0.00780754982845321	0.010379842928497	0.999855309164867	-0.499845841977588
0.591979166666667	71.0375	0.00597205355805801	0.00511251594924701	0.0107636216605274	-0.00303748151478805	0.00786150386577647	0.0111839995173307	0.999851464378086	-0.499837559038883
0.5953125	71.4375	0.00605903213788349	0.00507977426840979	0.010911113107665	-0.0051479609908776	0.0079067045642229	0.0120645717541841	0.999847292166712	-0.499828628411933
0.598666666666667	71.84	0.00614570705257954	0.00502978555137162	0.0105131160888174	-0.00727153776275486	0.00794156520271115	0.0127828350271809	0.999845870972856	-0.499820903249219
0.602	72.24	0.00622584730683926	0.00496317368314372	0.00939194219387474	-0.0093812650230322	0.00796205172660465	0.0132746642746795	0.999848719923358	-0.499815467166587
0.605354166666667	72.6425	0.00629423077621697	0.00487911405665062	0.0074652531208051	-0.0115028297359245	0.00796386181711376	0.0137129535874427	0.999854772016318	-0.499811586600449
0.6086875	73.0425	0.00634379506144276	0.00477866440652375	0.00481485601723922	-0.013609193639608	0.00794225215488418	0.0144358231489269	0.999860248071852	-0.49980687479671
0.612041666666667	73.445	0.00636984747400971	0.00466058791957498	0.00158338100679896	-0.0157261019362511	0.00789278383070487	0.0158056122159837	0.999860051930281	-0.499797631407834
0.615375	73.845	0.00636857474650265	0.00452637395487228	-0.00192596335264622	-0.0178268737685341	0.00781324551522205	0.0179306096715919	0.999849604826297	-0.499780386489886
0.618729166666667	74.2475	0.00633879262553976	0.0043743696926809	-0.00544444476466897	-0.0199376402664888	0.00770164931413021	0.0206676432665035	0.999826536850806	-0.499752836524933
0.622083333333333	74.65	0.00628179345833854	0.00420538600354348	-0.008638880578512	-0.0220454128893574	0.00755951059871102	0.0236776368565792	0.999791819383874	-0.499715661450331
0.625416666666667	75.05	0.00620184391587349	0.00402065270593732	-0.0112354738220088	-0.024137530271995	0.00739111061604534	0.0266243542576439	0.999749257905647	-0.49967231660868
0.628770833333333	75.4525	0.00610335543976978	0.00381787906318679	-0.0131010148105457	-0.0262407390708842	0.00719910745615645	0.0293293875839978	0.99970270825793	-0.499626338817201
0.632104166666667	75.8525	0.00599377384638161	0.00359959709509085	-0.0141661605967873	-0.0283295969279203	0.00699159668234336	0.0316740614407499	0.99965612160558	-0.499581357461547
0.635458333333333	76.255	0.00587786743780066	0.0033630859254826	-0.0145241847083015	-0.0304308897542371	0.00677197700516891	0.0337192970370883	0.999610160251744	-0.499537880189883
0.638791666666667	76.655	0.00576205949017173	0.00311128621300393	-0.0143628141563425	-0.0325190627123067	0.00654839151757945	0.0355496817169517	0.999564448509895	-0.499495594266875
0.642145833333333	77.0575	0.00564801328352808	0.00284104947530285	-0.0139568278073314	-0.0346205601608366	0.00632231098349553	0.0373279550510553	0.99951611293074	-0.499451956441536
0.645479166666667	77.4575	0.00553784022491779	0.00255573002077429	-0.013624525734108	-0.0367093529566982	0.00609913356927068	0.0391561527218752	0.999463183922163	-0.499405232253221
0.648833333333333	77.86	0.00542833951260822	0.00225175916727885	-0.0136664920152724	-0.0388113504096048	0.00587684347346158	0.0411472225626547	0.999402708253095	-0.499352762025318
0.652166666666667	78.26	0.00531684438728909	0.0019329133894077	-0.014325401860886	-0.0408999977781285	0.00565729514959217	0.0433362083796771	0.999333344698621	-0.499293357768067
0.655520833333333	78.6625	0.00519630661411632	0.00159521190451425	-0.0157562269195052	-0.0430007811543402	0.00543565115218159	0.0457965704679117	0.999251804692784	-0.499224399186498
0.658854166666667	79.0625	0.00506192297940498	0.00124285983939753	-0.0179659359738209	-0.0450869107868307	0.00521227060212874	0.0485345689144868	0.999156178098995	-0.499144806406175
0.662208333333333	79.465	0.00490596938253134	0.000871468500876722	-0.0208813483000337	-0.0471837984224353	0.00498276960438222	0.0515978830999522	0.99904236815594	-0.499051992400229
0.665541666666667	79.865	0.00472564441616304	0.000485671825697885	-0.0242574392608859	-0.0492648745084436	0.00475053599821005	0.0549131242949102	0.998910275599196	-0.498946732296201
0.668895833333333	80.2675	0.00451593892702262	8.06712747940392e-05	-0.0278495775416381	-0.0513558494358988	0.00451665941235059	0.0584210770230267	0.998759571361074	-0.498829373094256
0.67225	80.67	0.00427759807945382	-0.000341148872706817	-0.0313187188627539	-0.0534436744739269	0.00429118024355726	0.0619442369593757	0.998595942351646	-0.498704526341711
0.675583333333333	81.07	0.00401456454323373	-0.000776987960830531	-0.0343485419640894	-0.0555156526172515	0.00408906331120772	0.0652825399366335	0.998428300416309	-0.498578669624554
0.6789375	81.4725	0.00372791242742346	-0.00123227249601705	-0.0367463790260526	-0.057598163415773	0.00392629934811119	0.0683216276181738	0.998263293741856	-0.498456186823396
0.682270833333333	81.8725	0.00342697003070006	-0.00170132998078587	-0.0383567315831379	-0.0596659715844422	0.00382604852227951	0.0709314247908243	0.998109944488971	-0.498343118075911
0.685625	82.275	0.00311431785083498	-0.00219001214432311	-0.0391968968341949	-0.0617456223759178	0.00380724688827926	0.0731363015473161	0.99796946057873	-0.49823987281431
0.688958333333333	82.675	0.00279965105189092	-0.00269224242069158	-0.0393769779335068	-0.0638119208603427	0.00388409774131975	0.0749833823927844	0.997841924186474	-0.498146345585656
0.6923125	83.0775	0.00248347979332491	-0.00321429726779956	-0.0391258300465145	-0.0658911845531612	0.00406194273835032	0.0766321001842406	0.997719883411413	-0.498057203879244
0.695645833333333	83.4775	0.00217203188115799	-0.00374969312489083	-0.038739813667337	-0.0679578371151316	0.00433334986166825	0.0782242979409004	0.997596548840962	-0.497967782077431
0.699	83.88	0.00186123849319849	-0.00430512500463298	-0.0385318751086927	-0.0700376923737168	0.00469023560539126	0.0799373739400243	0.997461356199528	-0.497870727660913
0.702333333333333	84.28	0.00155357862956468	-0.00487092984862525	-0.0377118143295105	-0.0697006915028473	0.00511268658813236	0.0792487686718132	0.997471728338872	-0.499274683837278
0.7056875	84.6825	0.00126192914585036	-0.00540653128367291	-0.0348734370469803	-0.0633684071772741	0.0055518506545548	0.0723305719571918	0.997850281593429	-0.499417506439975
0.709020833333333	85.0825	0.000991637777368203	-0.00588831413012518	-0.0328310514631105	-0.057077603939298	0.00597123008906336	0.0658462664972342	0.998177764284226	-0.499536010146069
0.712375	85.485	0.0007330243994847	-0.00632231525881331	-0.0315402263881528	-0.0507489535853663	0.00636466770554941	0.059751503500963	0.998461657378206	-0.499633227570119
0.715729166666667	85.8875	0.000482154505294943	-0.00670537455271655	-0.030874161569679	-0.0444211550146409	0.00672268702671743	0.0540966992104453	0.998704599841207	-0.499710268645866
0.7190625	86.2875	0.000236449358095337	-0.00703559123481879	-0.030591249493961	-0.0381330562610058	0.00703956336162994	0.0488871611510303	0.998911295080029	-0.499769030995265
0.722416666666667	86.69	-9.03460279915083e-06	-0.00731709521370796	-0.0303848756554999	-0.0318058501429429	0.00731710079133229	0.0439869613853415	0.999091004780978	-0.499812812529121
0.72575	87.09	-0.00025060574122809	-0.00754639118275941	-0.0299437646979991	-0.0255182061302727	0.00755055117993153	0.0393421896746511	0.999248271290406	-0.499843828611409
0.729104166666667	87.4925	-0.000488212253277708	-0.00772634865643471	-0.028982866123165	-0.0191918665315826	0.0077417578601401	0.0347611028259949	0.99939073970913	-0.499864904065883
0.7324375	87.8925	-0.000713929134459379	-0.00785473901234527	-0.0273175199274436	-0.0129059664872096	0.0078871173289795	0.0302127599857288	0.999519499764657	-0.499876992180196
0.735791666666667	88.295	-0.000924409551517846	-0.00793317906452297	-0.024841481437341	-0.00658261075896864	0.00798685564466536	0.0256988319657888	0.999635009068198	-0.499879480710898
0.739125	88.695	-0.00111074182532096	-0.0079607117917171	-0.0216261137813791	-0.000301043021407265	0.00803782804203355	0.0216282089916362	0.999730615593475	-0.499869339830769
0.742479166666667	89.0975	-0.00126972643601025	-0.00793770420088596	-0.0177920322141019	0.00601664816813311	0.0080386163736719	0.0187818120927332	0.999799525813832	-0.499841513669904
0.7458125	89.4975	-0.00139558300193982	-0.00786446891494984	-0.0136398955476996	0.0122915635778284	0.00798733517698585	0.0183610807345306	0.99983264512046	-0.499790250409859
0.749166666666667	89.9	-0.00148834187177193	-0.0077401199366609	-0.00942672382391987	0.0186019699358745	0.00788191716279518	0.0208541700277819	0.999824233719759	-0.49970832286098
0.7525	90.3	-0.0015478318713229	-0.00756623141984878	-0.00551591734269684	0.0248695850232681	0.00772292958666528	0.0254739396906137	0.999771915508458	-0.499591985825716
0.755854166666667	90.7025	-0.00157815372478388	-0.00734065750396172	-0.00212713027212452	0.0311731233095134	0.00750838343250521	0.0312456124930319	0.999676159251755	-0.499441042759589
0.7591875	91.1025	-0.00158407270181904	-0.00706622407579905	0.000518248898464271	0.0374348455844303	0.00724160265507922	0.0374384327376414	0.999541507372076	-0.499263903238156
0.762541666666667	91.505	-0.00157184414854116	-0.00673951955580524	0.00238898705797584	0.0437337033259343	0.00692039145355118	0.0437989048466285	0.999370005835071	-0.499064584703755
0.765895833333333	91.9075	-0.00154758188560035	-0.00636211499425083	0.00352886487689386	0.0500312373593754	0.00654763445014377	0.0501555340817893	0.999164951850621	-0.498847447077563
0.769229166666667	92.3075	-0.00151672040775671	-0.00593683404795863	0.00411581698423096	0.0562889137842556	0.00612751493742011	0.0564391864262681	0.998928759030938	-0.498614674693088
0.772583333333333	92.71	-0.00148225719959382	-0.00545836505355804	0.00442488646136211	0.0625853257137222	0.00565604415326219	0.06274155413192	0.998657909162365	-0.498362335654085
0.775916666666667	93.11	-0.00144715419513664	-0.00493898834603772	0.00385392897826673	0.0650607743195499	0.00514663590579302	0.0651748197053811	0.998537437070024	-0.499310206985767
0.779270833333333	93.5125	-0.00142252498398008	-0.0044264798513013	0.00234439701283432	0.0622707521464315	0.0046494409560746	0.0623148679709432	0.998656287431169	-0.49936694233769
0.782604166666667	93.9125	-0.00140788835276405	-0.00393940081494655	0.00142857985875395	0.059499141659963	0.00418342304753539	0.0595162893558157	0.998768004076544	-0.499420060520158
0.785958333333333	94.315	-0.00139761289340735	-0.00347165631095781	0.00125717120104037	0.0567106983995426	0.00374242158785347	0.0567246312671366	0.998875179975015	-0.499470994169485
0.789291666666667	94.715	-0.00138559722108582	-0.00302905564953759	0.00187442803843557	0.0539393762185526	0.00333092446433063	0.0539719351822577	0.998976758794796	-0.499519291854199
0.792645833333333	95.1175	-0.00136557908109642	-0.00260607067680437	0.00320413108272822	0.0511498612632626	0.00294217786668783	0.0512501196412878	0.999073051774504	-0.49956491748698
0.795979166666667	95.5175	-0.00133287863003166	-0.00220796510024905	0.00503436871800977	0.0483762637566107	0.00257908420302884	0.0486375139520725	0.99916134414682	-0.499606246916114
0.799333333333333	95.92	-0.00128405295369974	-0.00182977549352669	0.00710922277231464	0.0455835799723231	0.00223536805573844	0.0461346270334937	0.999241870650769	-0.499643107199101
0.802666666666667	96.32	-0.00121909981826199	-0.00147621427037311	0.0090892286193451	0.0428064346703902	0.00191452681854802	0.0437607692583792	0.999314427459886	-0.499675432247131
0.806020833333333	96.7225	-0.00113911449411344	-0.00114287586276816	0.0106955942279552	0.0400103233248427	0.00161361304791372	0.0414152352214438	0.999382492345096	-0.499705243447902
0.809354166666667	97.1225	-0.001049184997196	-0.000833912275220066	0.0116677848899595	0.0372304306231471	0.00134022342954594	0.0390159219886361	0.999448558227198	-0.499734407691045
0.812708333333333	97.525	-0.00095388408213319	-0.000545468314617411	0.0118748795394384	0.034432634562599	0.00109883143584384	0.0364227825268424	0.999516063139077	-0.499765166073546
0.8160625	97.9275	-0.00086014231093626	-0.000279546395090156	0.0112876883318605	0.0316350100078762	0.000904428538951901	0.0335884766858464	0.999585184084661	-0.499797945091113
0.819395833333333	98.3275	-0.000774511091749588	-3.75847395373827e-05	0.0100214731841213	0.0288555901167309	0.000775422493798853	0.030546276463177	0.999653768408771	-0.499831578061546
0.82275	98.73	-0.000700642621061601	0.000183450080191613	0.00827430479372567	0.0260601516250641	0.000724261012598621	0.0273421949108114	0.999719504245876	-0.499864448998622
0.826083333333333	99.13	-0.000642110710658759	0.000380824407778882	0.00635426050040031	0.0232837126578851	0.000746547650390001	0.0241352004682353	0.999778469436462	-0.499893990440571
0.8294375	99.5325	-0.000598395255743844	0.000557018933232914	0.00455506861032366	0.0204915909979533	0.000817524907312721	0.0209917591371508	0.999829575098049	-0.4999191569012
0.832770833333333	99.9325	-0.000567772509187821	0.000709857383995039	0.00319288095164688	0.0177182220387974	0.000908990169254714	0.0180036074437185	0.999872036175362	-0.49993936507966
0.836125	100.335	-0.000545443176246263	0.000841259824743777	0.00247835843472657	0.0149284528522827	0.0010026097701706	0.0151327778379849	0.999907264653184	-0.499955399131219
0.839458333333333	100.735	-0.000525889972804035	0.000949598879870339	0.00254233576087612	0.0121563015428694	0.00108549449383534	0.0124193050659929	0.999935584139537	-0.499967543276694
0.8428125	101.1375	-0.000502530842887113	0.001036228331805	0.00338432999247081	0.00936641907868733	0.00115165376901576	0.00995909111593701	0.999957145796743	-0.499975501608787
0.846145833333333	101.5375	-0.000469881168727144	0.00110006619034914	0.00486958079182977	0.00659282715749502	0.00119621650877827	0.00819623004903848	0.999970537301478	-0.49997730580757
0.8495	101.94	-0.00042315321306172	0.00114189996760945	0.00678718286975776	0.00380037412248065	0.00121778248375928	0.00777873349449342	0.999974721682312	-0.49996998118787
0.852833333333333	102.34	-0.000360708146178473	0.00116119667781438	0.00881860043367513	0.00102350470808879	0.00121593095662816	0.00887779677038707	0.999969592386949	-0.499951767905971
0.8561875	102.7425	-0.000282028225249859	0.00115818322414397	0.010671585046435	-0.00177246304310453	0.00119202697139206	0.0108177794691178	0.99995687096996	-0.4999246015828
0.859541666666667	103.145	-0.000190191112856128	0.00113265611871393	0.0120443746971717	-0.00456987808535901	0.00114851318785182	0.0128821872196035	0.999939853033188	-0.499893280630437
0.862875	103.545	-9.06194937744451e-05	0.00108497367945949	0.0127223835303132	-0.0073508314204927	0.00108875147658766	0.0146933238331185	0.999922122290588	-0.499861967225874
0.866229166666667	103.9475	1.1892049221963e-05	0.00101453509895913	0.0126118167504687	-0.0101494206501135	0.00101460479392457	0.0161885348713326	0.999905510954979	-0.499832103580204
0.8695625	104.3475	0.000109762388142133	0.000922216154480403	0.0117372590710089	-0.0129301868444294	0.000928725157102621	0.0174629030327674	0.999889882527405	-0.499803535942204
0.872916666666667	104.75	0.000198541304456492	0.00080686901289876	0.0102331380211323	-0.0157272654851152	0.000830936973272646	0.0187633683915985	0.999872442003462	-0.499773514506157
0.87625	105.15	0.000273070505979057	0.000669936992654707	0.00836035453155667	-0.0185054641543173	0.000723452192866184	0.0203063470732686	0.999849772636239	-0.499739379084829
0.879604166666667	105.5525	0.000332423474857247	0.000509721625203337	0.00639979258347949	-0.0212993059407851	0.000608540468527852	0.0222400040168774	0.999818420068897	-0.499698363236
0.8829375	105.9525	0.000376522278637592	0.000328226766122873	0.00468923323621821	-0.0240741572662357	0.000499501587895298	0.0245265969189185	0.999777173480048	-0.499650134049216
0.886291666666667	106.355	0.000408997207337286	0.000123195769785374	0.00348484926447032	-0.0268650424682838	0.000427148584572991	0.027090121469251	0.999725511107636	-0.499594522128818
0.889625	106.755	0.000434404734911847	-0.000102816039283293	0.00299499255071739	-0.0296378377533517	0.000446406330205717	0.0297887798856021	0.999664812482065	-0.499533084733812
0.892979166666667	107.1575	0.000459187859180391	-0.000352630361923727	0.00329499790888302	-0.0324278768569124	0.000578966028510421	0.0325948494192966	0.999594697881178	-0.499465529204273
0.8963125	107.5575	0.000489260739768182	-0.000623145998052385	0.00433649086269313	-0.0352011853308118	0.000792267004467062	0.035467289178853	0.999515463589359	-0.499392438584052
0.899666666666667	107.96	0.000530421386918429	-0.000917751726656196	0.00596814748087828	-0.0379930259618895	0.00106000711293882	0.0384589236211094	0.999424920279744	-0.499312227727986
0.903	108.36	0.00058583413879498	-0.00123279917303205	0.00791425577339741	-0.0407691218216306	0.00136491590920693	0.0415301906876638	0.999323439188302	-0.499225550046261
0.906354166666667	108.7625	0.000657589936992209	-0.0015722401318628	0.00988927707052818	-0.0435643279193235	0.00170421933960197	0.0446726814511959	0.999210503033159	-0.499131968842047
0.909708333333333	109.165	0.000744250051309327	-0.00193418927561037	0.0115672221659751	-0.0463611734917896	0.002072437283191	0.0477824134611558	0.999089306520938	-0.499033788774592
0.913041666666667	109.565	0.000841665287743336	-0.00231620087592319	0.0126758856456498	-0.049141889624832	0.00246438368648622	0.0507504028831374	0.998964311573641	-0.498934011380637
0.916395833333333	109.9675	0.000945753506410765	-0.00272305788305281	0.0130520771975961	-0.0519406522887766	0.00288261928276079	0.0535554673152574	0.998837151877609	-0.498833367899014
0.919729166666667	110.3675	0.00104900974385431	-0.00314970878318858	0.0126317410736465	-0.0547220109319302	0.00331980223230188	0.0561610128379638	0.998710646771336	-0.498733802636108
0.923083333333333	110.77	0.00114648946012402	-0.00360148375312969	0.0114764331243664	-0.057520046660611	0.00377956655004679	0.0586537661629406	0.998581886927384	-0.498633153083848
0.926416666666667	111.17	0.00123180496016597	-0.00407276266384784	0.00978188316075036	-0.0602994318226503	0.00425496641301932	0.0610876969307652	0.998449161734028	-0.498530545928157
0.929770833333333	111.5725	0.00130264457001181	-0.0045694245712786	0.00779681201349968	-0.0630945371396245	0.00475147595894011	0.0635744515858163	0.998306906658274	-0.498422241042236
0.933104166666667	111.9725	0.00135713348196249	-0.00508528598619175	0.00585734492181291	-0.0658705313769738	0.00526326370698085	0.0661304422593557	0.998153949451895	-0.498307747938691
0.936458333333333	112.375	0.00139741418506468	-0.00562588839529677	0.00414067643404143	-0.0672332787838902	0.0057968428166507	0.0673606634272832	0.998064432068751	-0.499463434456679
0.939791666666667	112.775	0.00142332373289436	-0.0061382647107947	0.00245273812504861	-0.0608605521371642	0.00630112244829505	0.0609099559247135	0.99837057668591	-0.499574622601093
0.943145833333333	113.1775	0.00143875616587746	-0.00660237746333667	0.00151582817253735	-0.0544468256534487	0.00675732250771164	0.0544679222918013	0.998649560580227	-0.499672007058155
0.946479166666667	113.5775	0.00144982390897785	-0.00701245471060266	0.00137966549897139	-0.0480724664082024	0.00716076186137322	0.048092260328007	0.998899026665389	-0.499755003711337
0.949833333333333	113.98	0.00146282038621742	-0.00737362139398993	0.00195465181982476	-0.0416584719693552	0.0075173223919318	0.0417043037414401	0.999122127421268	-0.499824486043753
0.9531875	114.3825	0.00148267833980144	-0.00768315815438172	0.00304285772058228	-0.0352452322929059	0.00782491241385862	0.0353763393031077	0.999316503277147	-0.499879113516684
0.956520833333333	114.7825	0.00151221524341443	-0.00793962993006136	0.00435366123082678	-0.0288729046553159	0.00808235846574136	0.0291992977543599	0.99948070780561	-0.499917899890973
0.959875	115.185	0.00155238953328205	-0.00814625178236094	0.00558673875038646	-0.0224618997758578	0.0082928482058134	0.023146243570086	0.999617303571094	-0.49994110296337
0.963208333333333	115.585	0.00160079010534601	-0.00830046547467611	0.0064270854828511	-0.0160916471417974	0.00845341682739375	0.0173276811933967	0.999726153190911	-0.499948900107356
0.9665625	115.9875	0.00165389042788332	-0.00840420453133531	0.00664557149326783	-0.00968206412593297	0.00856539592499734	0.0117433379501236	0.999810397198841	-0.49994209053588
0.969895833333333	116.3875	0.00170540585902819	-0.00845618172331644	0.00610159598885871	-0.00331215412637152	0.00862643718355142	0.00694261035692603	0.999869698850066	-0.499920822589428
0.97325	116.79	0.00174967676895437	-0.00845704287407478	0.00477201895050767	0.00309840012488015	0.0086361416714733	0.00568966151874271	0.999903558634213	-0.499883360749668
0.976583333333333	117.19	0.00178027501603883	-0.00840676799947189	0.0027814060216023	0.00947061101468825	0.00859320239082478	0.00987059737039962	0.999908493112152	-0.499826560700771
0.9799375	117.5925	0.00179298152966875	-0.00830471458880984	0.000321798738699147	0.0158846373495325	0.00849606186225855	0.0158878965931426	0.999880781894403	-0.499743867605361
0.983270833333333	117.9925	0.00178512136187792	-0.00815213325906638	-0.00228819288501164	0.0222610786649769	0.00834529417996808	0.0223783701374186	0.999817928278443	-0.499630667737126
0.986625	118.395	0.00175653225784901	-0.0079470983094753	-0.00476336725817587	0.0286796475177636	0.00813890515446207	0.0290725273992377	0.999718386828366	-0.499485262571636
0.989958333333333	118.795	0.00170997675866259	-0.00769213952382183	-0.00678067946710936	0.0350603453196615	0.00787991313207882	0.0357100185938007	0.999584823611924	-0.49931450325195
0.9933125	119.1975	0.00164941327758977	-0.00738405565671015	-0.00814054770320053	0.041482431353923	0.00756603212401867	0.0422736398709766	0.999418164066576	-0.499121608653493
0.996645833333333	119.5975	0.00158148464464049	-0.00702666434328224	-0.00870789355602577	0.0478654802005349	0.00720243746757913	0.0486511213129859	0.999222609797751	-0.498912223162268
1	120	0.00151174380589393	-0.00661549414045627	-0.00849520569791503	0.0542885757441405	0.00678602476101214	0.0549492308970487	0.998996149758524	-0.498684760405261


==> data/traj_lif.dat <==
tau	t	px	py	vx	vy	pnorm	vnorm	h	r
0	0	0.632139225171164	0.632139225171164	0	0	0.89397986554508	0	0.000999999999999779	-0.0522782068870825
0.00335416666666667	0.4025	0.631978443718607	0.631977275167425	-0.0398198962753757	-0.0402301491804205	0.893751659944212	0.056604673327037	0.0256033576106681	-0.0612433490931756
0.0066875	0.8025	0.631503953951432	0.631495628547831	-0.0786989925620973	-0.0801758038925673	0.89307556944041	0.112346299271976	0.0484515973000299	-0.0692869495533448
0.0100416666666667	1.205	0.630714777475798	0.630688542268747	-0.11730340992162	-0.12033682962045	0.891946841395508	0.168050714197651	0.0698881760725594	-0.0765286218977606
0.013375	1.605	0.629623821610436	0.629566313899655	-0.155419501225541	-0.160214673061796	0.890381884550966	0.223212819581435	0.0897019292530608	-0.0828916347963153
0.0167291666666667	2.0075	0.62821821342818	0.628115187760213	-0.193837224346124	-0.200307891301949	0.888361870398512	0.278740239039941	0.108174690469844	-0.0884550700773956
0.0200625	2.4075	0.626513660219464	0.626353460626152	-0.232385893767033	-0.240118239035527	0.88591084431784	0.334155610965049	0.125075893706139	-0.0931308669120313
0.0234166666666667	2.81	0.624484790171055	0.624259386134692	-0.271802949341632	-0.280142898470403	0.882995489417839	0.390329203153195	0.140574195330166	-0.0969388759041297
0.02675	3.21	0.622151092903111	0.621859254938979	-0.311758877172548	-0.319884040357466	0.879648177030907	0.446675941563125	0.15439607059787	-0.0997775355165394
0.0301041666666667	3.6125	0.619476809746203	0.619123350539377	-0.352794827664716	-0.359837704350408	0.875822608178413	0.503931904029848	0.166604257044533	-0.101618548038625
0.0334375	4.0125	0.616488801745274	0.616085947872108	-0.394317044111719	-0.399506872056842	0.871562010325598	0.5613302700707	0.176926506652252	-0.102376056600084
0.0367916666666667	4.415	0.613144454439438	0.612709375577634	-0.436646925324088	-0.439386828993402	0.866809610543498	0.619452437954567	0.18537791297388	-0.102005915954472
0.040125	4.815	0.609482014777255	0.609035876185254	-0.478981754696818	-0.478981809217098	0.86162232144814	0.677382532173164	0.191764993766647	-0.100476865437281
0.0434791666666667	5.2175	0.605454799398608	0.605019832853942	-0.521534342423152	-0.518786650665649	0.855934876180087	0.735620594624452	0.196113579131803	-0.0977545116694837
0.0468125	5.6175	0.601114440101487	0.600711433404647	-0.56347526008781	-0.558307059729502	0.849819272740733	0.793228303626911	0.198352101274337	-0.0938763109576662
0.0501666666666667	6.02	0.596410518220218	0.596057121979215	-0.605086687956432	-0.598037463462764	0.843201991758709	0.850751848453508	0.198518263219842	-0.0888092141468721
0.0535208333333333	6.4225	0.591374530915182	0.591083128264208	-0.645962000311911	-0.637731339999412	0.83612385466135	0.90772692361988	0.196611916814887	-0.0825900730696479
0.0568541666666667	6.8225	0.586046867773728	0.585823606930878	-0.685834401055777	-0.677143145640389	0.828637574374287	0.963790260045876	0.192674109678028	-0.0752727994815301
0.0602083333333333	7.225	0.58036664361656	0.580213098545177	-0.725308088562661	-0.716766156123302	0.820653812972404	1.01971836597082	0.18663543601733	-0.0667480105665959
0.0635416666666667	7.625	0.574408792057593	0.574321576598275	-0.764105405696911	-0.756108641038352	0.812275035772607	1.07496853352463	0.178506762246105	-0.0570746256328652
0.0668958333333333	8.0275	0.568101200061261	0.568075674086543	-0.803000381890664	-0.795662641058957	0.803398372540002	1.13043737185811	0.168071610248436	-0.0460534507076226
0.0702291666666667	8.4275	0.561522115804881	0.561553253586604	-0.84182498014865	-0.834936790377291	0.794134209785532	1.1856596227956	0.155300200720456	-0.0337176069250337
0.0735833333333333	8.83	0.554586696815305	0.554673062061707	-0.881360455877343	-0.87442172942864	0.784365099976676	1.2415351843912	0.139840113204801	-0.0197917756632096
0.0769166666666667	9.23	0.54737650491552	0.54752094457159	-0.921033087674817	-0.913322864264077	0.774209417973003	1.29709699058295	0.12193463017697	-0.012285059377888
0.0802708333333333	9.6325	0.539817284535795	0.540029485990256	-0.956267806124622	-0.947011789597134	0.76356698882449	1.34583782331541	0.105789114649013	-0.00686939997287525
0.0836041666666667	10.0325	0.532045659654612	0.532340480652565	-0.985830941435116	-0.974322404222654	0.752634686483898	1.38606161207251	0.0930779039628211	-0.0125630978876044
0.0869583333333333	10.435	0.524003077117806	0.524401674580078	-1.01177649977786	-0.99742414014688	0.74133416293283	1.42075564431414	0.0826870425662707	-0.0140567399873505
0.0902916666666667	10.835	0.515815579654426	0.516341482762848	-1.03466191987885	-1.01715839019476	0.729845352822068	1.45090884592761	0.0741789261816724	-0.0141836026727068
0.0936458333333333	11.2375	0.50740235086446	0.508082084135513	-1.05517499090664	-1.03448474180667	0.718056091041826	1.47768499432918	0.067162676514018	-0.0138941596956774
0.097	11.64	0.49883347718523	0.499691675410546	-1.07335287796798	-1.04978034967027	0.70606416736392	1.50137443137813	0.0615402208090463	-0.0145237257600559
0.100333333333333	12.04	0.490181772506276	0.49123816330829	-1.08922167633966	-1.06336004405348	0.693969093827598	1.52221497939601	0.0572215281718729	-0.0140903521592596
0.1036875	12.4425	0.481356372794328	0.482627686252245	-1.10309609484684	-1.07569812921163	0.681640257883077	1.54076197371812	0.0540499183036269	-0.014391805998572
0.107020833333333	12.8425	0.472482816930433	0.473976646848683	-1.11500000702825	-1.08690590193364	0.669248738551249	1.55710932671126	0.0519047912036141	-0.0145932263945658
0.110375	13.245	0.46346445312869	0.465184605890059	-1.12534006071537	-1.09732357677011	0.656655173489835	1.57178538114668	0.0505705729748513	-0.0147054053715271
0.113708333333333	13.645	0.454425108677136	0.456367008486548	-1.13431018314584	-1.10696962574428	0.644028746121776	1.58494206326565	0.0498399361632326	-0.0147925222254797
0.1170625	14.0475	0.44526088720265	0.447418911197988	-1.14239008605385	-1.11606604552885	0.631221783345667	1.5970781216636	0.0494572168578984	-0.0151007465002539
0.120395833333333	14.4475	0.436091672915123	0.438456066998384	-1.14984932821388	-1.12455802812903	0.618400897374512	1.60834829443854	0.049185827707252	-0.0150544619406314
0.12375	14.85	0.426806063922531	0.429370745273949	-1.15711815433299	-1.13257597451336	0.605411143850317	1.6191512471452	0.0488076658030303	-0.0149790285163768
0.127083333333333	15.25	0.417520217275818	0.420280017921311	-1.16436096691189	-1.14001480939492	0.592417441757064	1.62953067688452	0.0481729774949193	-0.0148930010943168
0.1304375	15.6525	0.408117235939431	0.411074617373578	-1.1718163141165	-1.14694518721124	0.579259889272229	1.63970629580318	0.0471929442278228	-0.0147787671849868
0.133770833333333	16.0525	0.398712431039879	0.401873440522113	-1.17941229208917	-1.15325120309122	0.566104111328306	1.64954590483636	0.0458857198354534	-0.0150014385667489
0.137125	16.455	0.389187037170279	0.39256625445937	-1.18714642467143	-1.15899081066573	0.552788218074191	1.6590890069004	0.0443166982418099	-0.0148371485604637
0.140458333333333	16.855	0.379659432814127	0.383273462280087	-1.19466032005755	-1.16416456932931	0.539481076417801	1.66808046112941	0.0426442732678461	-0.0146964745964368
0.1438125	17.2575	0.370017116673259	0.373878859554806	-1.20058340680404	-1.1700898033067	0.526020977008707	1.67645777295329	0.0410400413718927	-0.0149751540800435
0.147166666666667	17.66	0.360336091415783	0.364432057930792	-1.20427036688467	-1.17709773617346	0.512496657183709	1.6839911511232	0.0397062602666638	-0.0149160572476821
0.1505	18.06	0.350691893497822	0.354987347113396	-1.20665689863519	-1.18395229365951	0.498999820416495	1.69049220781568	0.0388139479831111	-0.014949492093754
0.153854166666667	18.4625	0.340971328003349	0.345431182944059	-1.20824227309394	-1.19013649993299	0.485370115139467	1.69595821851954	0.0384600752720758	-0.0150513627942364
0.1571875	18.8625	0.331302083522433	0.335887600233303	-1.20891825016344	-1.19566329049344	0.471785492079602	1.70032174596805	0.0386756011087412	-0.0149652700254822
0.160541666666667	19.265	0.321570520690062	0.326241982760625	-1.20872420130114	-1.20068003173273	0.458084523960875	1.70371556705126	0.0394068386029611	-0.0151886245514055
0.163875	19.665	0.311903985755287	0.316618200039236	-1.2078057845123	-1.20519510655728	0.444444800763964	1.70625029171309	0.0405053238741959	-0.0150495010244361
0.167229166666667	20.0675	0.30218662688037	0.306899543116236	-1.20638419325627	-1.20931162855923	0.430701853989846	1.7081561511487	0.0417910306329009	-0.0151786588781332
0.1705625	20.4675	0.292542022910608	0.297209957938586	-1.20475497119062	-1.2130266278681	0.41703068743977	1.70963976922789	0.0430137291851898	-0.0149654460307814
0.173916666666667	20.87	0.282850191360381	0.287431333257062	-1.20318834249601	-1.21639343035582	0.403262944107856	1.71092815890414	0.0439713797226065	-0.0148095412286971
0.17725	21.27	0.273229838672309	0.277687213605167	-1.2019807535728	-1.21963666035217	0.389569933825363	1.71238760659917	0.044239596716132	-0.0136613494247565
0.180604166666667	21.6725	0.263556831923057	0.267855999957929	-1.20136802951336	-1.22290098258174	0.375777913622901	1.71428467750726	0.0435442749010321	-0.0120064143389185
0.1839375	22.0725	0.253945832041203	0.258059814976553	-1.20151440017539	-1.22614524138677	0.362054351882189	1.71670294658227	0.0417641243967115	-0.00979710710442993
0.187291666666667	22.475	0.244270556604729	0.248176459855482	-1.20199660402737	-1.22881532378085	0.348223577677308	1.71894820633199	0.0396695321049575	-0.0270509389485291
0.190645833333333	22.8775	0.234605886423768	0.238293997915484	-1.19926757786894	-1.22645512567635	0.334400884250067	1.71535270385581	0.043613037944719	-0.0279202793392939
0.193979166666667	23.2775	0.225020841611278	0.228491731736771	-1.19705524513635	-1.22411174278714	0.32069120759933	1.71213049115358	0.0467057750161911	-0.0283701551319144
0.197333333333333	23.68	0.215399948137385	0.218654624531682	-1.19131256947614	-1.21790582847247	0.306931559939148	1.70367844537021	0.0552508835945922	-0.0625554964029678
0.200666666666667	24.08	0.205908312523925	0.208952310163646	-1.18155341867081	-1.20767419413781	0.293358656066554	1.68954000851092	0.0697903251966207	-0.0688006770638383
0.204020833333333	24.4825	0.196437595477222	0.199271943162415	-1.17132976771958	-1.19738743863039	0.279816075750836	1.67503734374367	0.0843218784362479	-0.0750525616648519
0.207354166666667	24.8825	0.187113407290336	0.189737583699494	-1.15790638070072	-1.18445169927321	0.266480351725829	1.65640363872416	0.103055303110607	-0.112840383703121
0.210708333333333	25.285	0.17786844913886	0.180275015077716	-1.13884079737761	-1.16649984035739	0.253251389453906	1.63023931964773	0.129626888804627	-0.124753763329245
0.214041666666667	25.685	0.168836194040047	0.171014321042777	-1.11909582629965	-1.14867656457563	0.240315539280444	1.60369364856464	0.156065068991572	-0.136622372323552
0.217395833333333	26.0875	0.159909827757831	0.161839602089731	-1.09853433139486	-1.13075975076543	0.22751529578932	1.57651365081443	0.182606825446965	-0.14854968707029
0.220729166666667	26.4875	0.151205128087971	0.152864888524104	-1.07709786642937	-1.11234751561163	0.215013173790785	1.5483723096704	0.209616165278132	-0.18722272413655
0.224083333333333	26.89	0.142646302607176	0.144013614551535	-1.04931273745881	-1.08673086470918	0.202701477112763	1.51064264248858	0.245967002555348	-0.203302545051905
0.227416666666667	27.29	0.134361939455853	0.13542151655543	-1.02182447489345	-1.06129766665118	0.190767182503991	1.47325421931536	0.28108903345781	-0.218812413536528
0.230770833333333	27.6925	0.126246264485023	0.126980997337673	-0.99458391025957	-1.03572976230483	0.179059467723135	1.43594334674849	0.315237398910146	-0.233862411622496
0.234104166666667	28.0925	0.118395799893197	0.118796716624074	-0.968151846314747	-1.01034429308838	0.167720676462416	1.39932611927988	0.347869971292289	-0.248212522096225
0.237458333333333	28.495	0.110706691779474	0.110766182364054	-0.942316334255036	-0.984823311096311	0.156604976805536	1.36302495497425	0.379357637317917	-0.262026150646399
0.2408125	28.8975	0.103222462273025	0.102941000847696	-0.917238563882248	-0.959324865751048	0.145779718662204	1.32726439759418	0.40954054155017	-0.275234245636553
0.244145833333333	29.2975	0.0959821023750232	0.0953676896064859	-0.89293807649008	-0.934006508050909	0.135305432992206	1.29217126013824	0.438365645992	-0.287815910558402
0.2475	29.7	0.0888909615325211	0.0879514087083803	-0.86887802370576	-0.90855130245868	0.125048204049337	1.25714537316819	0.466370134809101	-0.300007693240821
0.250833333333333	30.1	0.082053202449233	0.080808310994998	-0.840013808508097	-0.87650821219263	0.11516384483873	1.21403865034248	0.500590405000526	-0.334962137394146
0.2541875	30.5025	0.0754110933114044	0.0738853708044273	-0.810135623574742	-0.843481337126095	0.105574054640944	1.16952148106175	0.534857035466248	-0.349221089854614
0.257520833333333	30.9025	0.0690504052878336	0.0672687191091284	-0.77993123547241	-0.810686016165118	0.0964004099628051	1.12494646489119	0.568013684278618	-0.362925543373307
0.260875	31.305	0.0628966670821357	0.0608754321076387	-0.748815070045156	-0.777712861901117	0.0875317597465785	1.07961164531194	0.600558038879957	-0.376276254817854
0.264208333333333	31.705	0.0570325514057103	0.0547847106244779	-0.717076843763984	-0.744972163898326	0.0790827189596613	1.03401292295883	0.63209378582337	-0.389103959011323
0.2675625	32.1075	0.0513913192486174	0.0489201941820886	-0.684348111662889	-0.712055385299672	0.0709524706611868	0.987600733935949	0.662950700007741	-0.401534875293072
0.270895833333333	32.5075	0.0460488385616243	0.0433545038310679	-0.651183907257613	-0.679372067145718	0.0632464112445332	0.941056261170998	0.692624832575944	-0.413357871348301
0.27425	32.91	0.0409425520960958	0.0380178319386059	-0.617417009229505	-0.646514132573135	0.05587171124508	0.893971077218217	0.721332679116417	-0.424651858508433
0.277583333333333	33.31	0.0361378502869083	0.0329762352705784	-0.583770046189868	-0.61388997009574	0.0489221454556066	0.847141288223322	0.748560131082933	-0.435209147260792
0.2809375	33.7125	0.0315741225844689	0.0281664539611223	-0.550137898488864	-0.581091716987097	0.0423116336924385	0.800199531932353	0.774511130248041	-0.445105932084603
0.284270833333333	34.1125	0.0273051316132461	0.0236480004812157	-0.517211239262928	-0.548526482701878	0.0361219896901634	0.753915624088789	0.798770251977493	-0.454183723504068
0.287625	34.515	0.0232726646767059	0.019364159320377	-0.484769601435091	-0.515786668277485	0.0302751975606987	0.707839991557644	0.821600048197459	-0.462543167866858
0.290979166666667	34.9175	0.0194982639277238	0.0153437589483221	-0.453097702255374	-0.483075241133722	0.0248115544627778	0.662313533294846	0.842856681630601	-0.470133755465766
0.2943125	35.3175	0.0159969628078604	0.0116090982184342	-0.422335373705049	-0.450594452732153	0.0197654744572783	0.617577953553696	0.862479248518035	-0.476939943800628
0.297666666666667	35.72	0.0126907661322268	0.00809141150406465	-0.399432547154184	-0.42357866100892	0.0150507968277758	0.582207215506807	0.876853103369039	-0.471514920690804
0.301	36.12	0.00958412133064823	0.00480923992309439	-0.377252252666716	-0.396967486580386	0.0107230672066565	0.547633497463459	0.890155223581305	-0.47639846039724
0.304354166666667	36.5225	0.00663702505124471	0.00172136509893161	-0.354915886426534	-0.370209678467414	0.00685661719324257	0.512855235391897	0.902804974649551	-0.480932969944999
0.3076875	36.9225	0.00388748261118259	-0.00113401154441895	-0.332391513372077	-0.343637785298647	0.00404950654217553	0.478091043261363	0.914716598259785	-0.485085143913908
0.311041666666667	37.325	0.00130487184019359	-0.00379274310074655	-0.309134191893539	-0.3169200705916	0.00401093389967858	0.442721447121614	0.926079727653829	-0.488915849489131
0.314375	37.725	-0.00107324871963737	-0.00622196551353783	-0.28526129270211	-0.290389033829658	0.00631385125465095	0.407062398266655	0.936756272136366	-0.492370629806599
0.317729166666667	38.1275	-0.00327015631385186	-0.00845221444683997	-0.260419342975366	-0.263713746472057	0.00906277283023223	0.370625382662939	0.946845853784795	-0.495471334955716
0.3210625	38.5275	-0.00525223060533007	-0.0104559596103341	-0.234987936410123	-0.237226274799634	0.011700983621239	0.333909622073997	0.956160675745614	-0.498148373422248
0.324416666666667	38.93	-0.00705509310532175	-0.0122765677874959	-0.21397209333344	-0.216353807052657	0.0141593945974304	0.304291022791788	0.962944166864529	-0.494184712319024
0.32775	39.33	-0.00868795678276148	-0.0139308448948057	-0.194222519896895	-0.197218367151283	0.0164179484876237	0.276798611949045	0.968714104196831	-0.496046799322061
0.331104166666667	39.7325	-0.0101714580575684	-0.0154410100881638	-0.174381145500684	-0.177980883208593	0.0184900879273099	0.249170581517646	0.974029446240052	-0.497664740251929
0.334458333333333	40.135	-0.0114964099873728	-0.0167963839358775	-0.154879484433555	-0.158760839693854	0.0203540157197337	0.22179418143563	0.978811312426007	-0.499012858035411
0.337791666666667	40.535	-0.0126598120968027	-0.0179901244289733	-0.136084436588019	-0.139677040564961	0.0219980776272904	0.195009357576667	0.983016556779386	-0.500082305333592
0.341145833333333	40.9375	-0.0136816331406491	-0.0190372873482082	-0.117915052887122	-0.120490341447676	0.0234436642821372	0.168587906089228	0.986701247602359	-0.500892128532267
0.344479166666667	41.3375	-0.0145553161643938	-0.0199249922199693	-0.100629913860876	-0.101438411418209	0.0246751401943596	0.142885026768718	0.989839942857397	-0.501443144096597
0.347833333333333	41.74	-0.0152979412989495	-0.020664663098342	-0.0845343540903011	-0.0828662831029781	0.0257109958763577	0.118376002199632	0.992416048947943	-0.499289945125503
0.351166666666667	42.14	-0.0159375608745084	-0.0212781740006346	-0.075429056966111	-0.0705127772188866	0.0265850810687112	0.103254996905318	0.993767174770976	-0.499616377644594
0.354520833333333	42.5425	-0.016508669739426	-0.0217957950119505	-0.0664689559223743	-0.0580900378396483	0.0273421443337644	0.0882755605908131	0.994961577155813	-0.499860454493918
0.357854166666667	42.9425	-0.0170045289189365	-0.0222111592580497	-0.0574508767557494	-0.0457523455991221	0.0279730155568075	0.073443041656959	0.996002613998017	-0.500022944037359
0.361208333333333	43.345	-0.0174291828061916	-0.0225295233225351	-0.0479614768779336	-0.0333457162674266	0.0284843085651083	0.0584143822846761	0.996912618965065	-0.50010515970287
0.364541666666667	43.745	-0.0177730538990889	-0.0227469992477831	-0.0378841892731465	-0.0210247427164279	0.0288670646183252	0.0433272616625558	0.997678612601896	-0.50010052465498
0.367895833333333	44.1475	-0.0180345936465619	-0.0228663774723419	-0.026958432937096	-0.0086360559401085	0.0291224618929142	0.0283079241313203	0.998297520954202	-0.499998980012589
0.371229166666667	44.5475	-0.0182041650457988	-0.0228862518818246	-0.0153085719310365	0.00366574464458757	0.0292433265927973	0.0157413486832305	0.998740721232957	-0.499788878280949
0.374583333333333	44.95	-0.0182778618602127	-0.0228069539689022	-0.00290251009738678	0.0160337686982705	0.0292273396586251	0.0162943641647986	0.998988953279794	-0.499453629367473
0.377916666666667	45.35	-0.0182501395638729	-0.0226295559201666	0.00988697879001973	0.0283138669764532	0.0290717112541519	0.0299904553609075	0.999016843715582	-0.498984799563562
0.381270833333333	45.7525	-0.0181229819693769	-0.022357711684786	0.0201599413178257	0.037402908909015	0.0287803708670055	0.0424900085760671	0.998888388358433	-0.498935257199551
0.384625	46.155	-0.0179338694417956	-0.02203667538391	0.0267728288045229	0.0423566860488998	0.0284119470492818	0.0501086141820082	0.998756144603953	-0.498777124074683
0.387958333333333	46.555	-0.0176947943757213	-0.0216781487650216	0.0329012201634117	0.0472740693001222	0.0279829927255372	0.0575962491524756	0.998580689495249	-0.498594032152759
0.3913125	46.9575	-0.0174073021036078	-0.0212776938438316	0.0384006898867072	0.0522170246681084	0.0274909880113119	0.0648169009515643	0.998369600616425	-0.498390697786256
0.394645833333333	47.3575	-0.0170808128881264	-0.0208403238249781	0.0430896119801222	0.057124792362896	0.0269457467153749	0.0715538717547937	0.998135677091741	-0.49817664702549
0.398	47.76	-0.0167175642733383	-0.0203606050485728	0.0470372788164938	0.062059414533188	0.0263444717763929	0.07787089655746	0.997883465289887	-0.497953998762456
0.401333333333333	48.16	-0.0163277521026124	-0.0198445245957017	0.0503274638063593	0.0669602167028988	0.0256982615200673	0.0837646956305553	0.997618566615917	-0.497726490284898
0.4046875	48.5625	-0.015910730275708	-0.0192856550797076	0.0532371685711841	0.071888923819858	0.0250017565334874	0.0894550920040554	0.997334543765065	-0.497488078668677
0.408020833333333	48.9625	-0.0154737079185349	-0.0186909596186931	0.0560281428653234	0.0767845328690596	0.0242649460789788	0.0950527079091216	0.997026953869965	-0.497235077677713
0.411375	49.365	-0.0150107562667562	-0.0180530246247649	0.0590524158221498	0.0817081877052827	0.0234783837135848	0.100813767673437	0.996680426638333	-0.496955362927811
0.414708333333333	49.765	-0.0145247411098984	-0.0173797961917249	0.0625536268431121	0.086598407546519	0.0226500644585279	0.10682808816421	0.996285947021757	-0.496642649459554
0.4180625	50.1675	-0.0140046915979719	-0.0166628840704638	0.0667804371423209	0.0915157816181258	0.0217665590367431	0.113290622163072	0.995824812376677	-0.49628363423504
0.421395833333333	50.5675	-0.0134510080891528	-0.0159112237827805	0.0717732731962656	0.0963985579406463	0.0208349864622028	0.120183545955101	0.995290468357561	-0.495875202592924
0.42475	50.97	-0.0128504099630447	-0.0151154551833281	0.077562172061909	0.101307071664693	0.0198396073957505	0.127589236631608	0.99466736158895	-0.495407739642082
0.428083333333333	51.37	-0.0122125367338871	-0.014294221740837	0.0804455744016499	0.102262032072157	0.0188008198930993	0.130111543086454	0.994431881694841	-0.497293096280828
0.4314375	51.7725	-0.0115632110151985	-0.0134798086123412	0.0809124907358739	0.10007656371184	0.0177598730065098	0.128694016028147	0.994537238042726	-0.497338298761746
0.434791666666667	52.175	-0.0109097132820439	-0.0126829903220885	0.0814284537649276	0.0978906364299326	0.0167296170729218	0.127330945897705	0.99463516476106	-0.497379533779856
0.438125	52.575	-0.0102570182351833	-0.0119085559153861	0.0816768652475059	0.0957179281424691	0.0157168739597529	0.125829376874187	0.994742649507275	-0.497425646238544
0.441479166666667	52.9775	-0.0096002439308043	-0.0111468265715575	0.0813879789688682	0.0935316404377267	0.014711098740316	0.123984559053171	0.994876878098987	-0.497485539735688
0.4448125	53.3775	-0.00895265574504151	-0.0104072626251527	0.0803794402350985	0.091359493904984	0.0137281156841762	0.121685708031316	0.995046850074433	-0.49756418368612
0.448166666666667	53.78	-0.00831236460711938	-0.00968061228690033	0.0785663060922802	0.0891750193485519	0.0127596888524359	0.118848005994213	0.995257840012218	-0.49766436661182
0.4515	54.18	-0.00769355193254205	-0.00897588954963413	0.0760249569174679	0.0870060381220397	0.0118219006317069	0.115541528222526	0.995502040824093	-0.49778225301004
0.454854166666667	54.5825	-0.0070938399725289	-0.00828426734777891	0.0728959428887427	0.0848260272751776	0.0109064958187919	0.11184486306008	0.995770249734594	-0.497912971028264
0.4581875	54.9825	-0.00652423612078522	-0.00761431541031031	0.0694789288820053	0.0826624590191771	0.0100271359882794	0.10798334913165	0.996043026782712	-0.498046492585814
0.461541666666667	55.385	-0.00597886961256441	-0.00695763514156984	0.066043028683819	0.0804884261720122	0.00917363442738229	0.104115649089746	0.996307215774595	-0.498175833693051
0.464875	55.785	-0.00546324120892086	-0.00632236007930433	0.0629395263798561	0.0783307952153027	0.00835579089489631	0.10048431449725	0.996545859054076	-0.498292261280575
0.468229166666667	56.1875	-0.00496729364186197	-0.00570052729557546	0.0603906946905874	0.0761621984516655	0.0075610857402944	0.0971993645977309	0.996752715301173	-0.498392440888215
0.4715625	56.5875	-0.00449186872892931	-0.00509984359546339	0.0585963032301092	0.0740089898789342	0.00679597596936025	0.0943973375426187	0.99692101747518	-0.498472936584603
0.474916666666667	56.99	-0.00402476367016302	-0.00451278765890352	0.0575849318589744	0.0718435657912092	0.00604681528203202	0.0920734615554261	0.997053214409516	-0.498534865692364
0.478270833333333	57.3925	-0.00356280691943393	-0.00394316067756141	0.0572942592545959	0.0696787080173684	0.00531433055748631	0.0902095033491623	0.997152480790386	-0.498579787118029
0.481604166666667	57.7925	-0.00310377480950299	-0.00339433649373822	0.0575302452881685	0.0675273026529673	0.00459944978240098	0.0887111364288739	0.9972263173366	-0.498611485372398
0.484958333333333	58.195	-0.00263874727890985	-0.00285945632474318	0.0580210899650349	0.0653621070933414	0.00389094817172728	0.0873993817164178	0.997286582723147	-0.498635945125801
0.488291666666667	58.595	-0.00217272546049607	-0.00234516791151392	0.0584479244952439	0.0632099328610071	0.00319695925214608	0.0860909721753376	0.997345468105589	-0.498659617282309
0.491645833333333	58.9975	-0.00170162879278753	-0.00184504551171768	0.0585102014215921	0.0610440696962985	0.00250992698872957	0.08455662076669	0.997417037904944	-0.498689888362521
0.494979166666667	59.3975	-0.00123527324373981	-0.00136530211842074	0.0579613743207803	0.0588918587535945	0.00184118164809006	0.0826303330539514	0.997511349742137	-0.49873231262285
0.498333333333333	59.8	-0.000773445569683192	-0.000899936932976995	0.0566442099956441	0.0567270151781877	0.00118663580453254	0.0801655834947701	0.997635725552601	-0.498790845801109
0.501666666666667	60.2	-0.000328176518335727	-0.000454721609010631	0.0545462617422492	0.0545771237502307	0.000560777646566067	0.0771618889536924	0.997788232095348	-0.498864696628357
0.505020833333333	60.6025	0.000100029764644505	-2.40760424967512e-05	0.0517381967244516	0.0524159785278422	0.000102886391894849	0.0736496829954431	0.997963926645832	-0.498951230032982
0.508354166666667	61.0025	0.000501061455239606	0.000386669758816875	0.0484606313298724	0.050270953209568	0.000632910802807419	0.0698255076994674	0.998149288701932	-0.49904335520959
0.511708333333333	61.405	0.000877102220463132	0.000782673334841016	0.0449576310180115	0.0481155461941327	0.00117553641126616	0.065850545725236	0.99833361665657	-0.499135265285391
0.515041666666667	61.805	0.00122310467441131	0.00115903983587713	0.0415874536237919	0.0459765740918897	0.00168503957986656	0.0619948519164137	0.998503112933059	-0.499219652884633
0.518395833333333	62.2075	0.00154552253744753	0.0015204977129322	0.0386072286250676	0.043827065595695	0.0021680759232071	0.0584065902175225	0.998651721993199	-0.499293196499962
0.521729166666667	62.6075	0.0018446113207786	0.00186257762804402	0.036285679903589	0.0416932539972198	0.00262140922887569	0.0552718553600511	0.998773498569931	-0.499352785546922
0.525083333333333	63.01	0.00212988817314212	0.00218957206785506	0.0347246668777962	0.0395478310121991	0.00305461118154533	0.0526292069818972	0.998869372911119	-0.499398808483173
0.5284375	63.4125	0.00240579533888499	0.00249930046841877	0.0339482817297866	0.0374034386927067	0.0034690566504511	0.0505124049956447	0.998940565885632	-0.499431845381959
0.531770833333333	63.8125	0.00267656126835179	0.00279000513067386	0.0338372408302018	0.0352727426081566	0.00386627842406977	0.0488786787679694	0.998990903609104	-0.499453805185999
0.535125	64.215	0.00295007220373542	0.00306532078905439	0.0341664564150572	0.0331286138740037	0.00425430576558166	0.0475904591401978	0.99902688500653	-0.499467936810899
0.538458333333333	64.615	0.00322530631089523	0.00332182523071298	0.0346401210034698	0.0309974262899074	0.00463002415355491	0.0464841738630824	0.999055565171212	-0.499477998344302
0.5418125	65.0175	0.00350561045409718	0.00356272157132734	0.03494630642609	0.0288525503028945	0.00499822865130004	0.0453179213094249	0.999085978520763	-0.499488812051851
0.545145833333333	65.4175	0.00378495356322796	0.00378501532737954	0.0347925326912095	0.0267209107285813	0.00535277633609794	0.0438694358435767	0.999126073367781	-0.499504875197681
0.5485	65.82	0.00406218654401264	0.00399148639852979	0.0339588239691266	0.0245763725694343	0.00569502617974717	0.041918967234866	0.999182486748444	-0.499529909473798
0.551833333333333	66.22	0.00432793788805396	0.00417957585485635	0.0323460459574239	0.022446228089281	0.0060166353295967	0.0393713073762582	0.999256558987054	-0.499564908551667
0.5551875	66.6225	0.00457916386890689	0.00435164631409024	0.0299488322554583	0.0203045507001265	0.00631708535491151	0.0361829702014579	0.999346415874152	-0.499608931936442
0.558520833333333	67.0225	0.004807045258878	0.0045055770331933	0.0269334656035437	0.0181785719149209	0.00658846784335633	0.0324941848071809	0.999444100424865	-0.499657762089041
0.561875	67.425	0.00501021520578891	0.00464331352032969	0.0235008678506873	0.0160421806895	0.00683100408844811	0.0284542149954982	0.999541939207328	-0.499707115254633
0.565208333333333	67.825	0.00518414860805593	0.00476316872669419	0.0199928869440991	0.0139221361829419	0.00704011172563091	0.0243627051916635	0.999630488216669	-0.499751764746966
0.5685625	68.2275	0.00533151746524286	0.00486666568492595	0.0166825109414607	0.0117918830773907	0.00721869194321419	0.0204292603346966	0.999705189978512	-0.499789017853599
0.571916666666667	68.63	0.00545409316294869	0.00495302538222689	0.0138747841395104	0.00966435721938233	0.00736746853858959	0.0169088567142145	0.999763163384936	-0.499817179771523
0.57525	69.03	0.005556214945994	0.00502189043089082	0.011782795441617	0.00755221199093859	0.00748938635843818	0.0139953626024861	0.999804737986943	-0.49983633364886
0.578604166666667	69.4325	0.00564524526946036	0.00507413651846547	0.0104697795053215	0.0054283761240966	0.0075904977149321	0.011793368909464	0.999832499701836	-0.499847718319431
0.5819375	69.8325	0.00572632593652033	0.00510912388099744	0.00991549297321024	0.00331854541841124	0.00767423973841343	0.0104560864856714	0.999848516799207	-0.499852331388056
0.585291666666667	70.235	0.00580598057665197	0.00512729390981507	0.009955763265309	0.00119574087673607	0.00774587330738675	0.0100273136202661	0.999855329734938	-0.499851300228509
0.588625	70.635	0.0058870310750817	0.00512842075543751	0.0103395157077966	-0.000914086510399963	0.00780754982845321	0.010379842928497	0.999855309164867	-0.499845841977588
0.591979166666667	71.0375	0.00597205355805801	0.00511251594924701	0.0107636216605274	-0.00303748151478805	0.00786150386577647	0.0111839995173307	0.999851464378086	-0.499837559038883
0.5953125	71.4375	0.00605903213788349	0.00507977426840979	0.010911113107665	-0.0051479609908776	0.0079067045642229	0.0120645717541841	0.999847292166712	-0.499828628411933
0.598666666666667	71.84	0.00614570705257954	0.00502978555137162	0.0105131160888174	-0.00727153776275486	0.00794156520271115	0.0127828350271809	0.999845870972856	-0.499820903249219
0.602	72.24	0.00622584730683926	0.00496317368314372	0.00939194219387474	-0.0093812650230322	0.00796205172660465	0.0132746642746795	0.999848719923358	-0.499815467166587
0.605354166666667	72.6425	0.00629423077621697	0.00487911405665062	0.0074652531208051	-0.0115028297359245	0.00796386181711376	0.0137129535874427	0.999854772016318	-0.499811586600449
0.6086875	73.0425	0.00634379506144276	0.00477866440652375	0.00481485601723922	-0.013609193639608	0.00794225215488418	0.0144358231489269	0.999860248071852	-0.49980687479671
0.612041666666667	73.445	0.00636984747400971	0.00466058791957498	0.00158338100679896	-0.0157261019362511	0.00789278383070487	0.0158056122159837	0.999860051930281	-0.499797631407834
0.615375	73.845	0.00636857474650265	0.00452637395487228	-0.00192596335264622	-0.0178268737685341	0.00781324551522205	0.0179306096715919	0.999849604826297	-0.499780386489886
0.618729166666667	74.2475	0.00633879262553976	0.0043743696926809	-0.00544444476466897	-0.0199376402664888	0.00770164931413021	0.0206676432665035	0.999826536850806	-0.499752836524933
0.622083333333333	74.65	0.00628179345833854	0.00420538600354348	-0.008638880578512	-0.0220454128893574	0.00755951059871102	0.0236776368565792	0.999791819383874	-0.499715661450331
0.625416666666667	75.05	0.00620184391587349	0.00402065270593732	-0.0112354738220088	-0.024137530271995	0.00739111061604534	0.0266243542576439	0.999749257905647	-0.49967231660868
0.628770833333333	75.4525	0.00610335543976978	0.00381787906318679	-0.0131010148105457	-0.0262407390708842	0.00719910745615645	0.0293293875839978	0.99970270825793	-0.499626338817201
0.632104166666667	75.8525	0.00599377384638161	0.00359959709509085	-0.0141661605967873	-0.0283295969279203	0.00699159668234336	0.0316740614407499	0.99965612160558	-0.499581357461547
0.635458333333333	76.255	0.00587786743780066	0.0033630859254826	-0.0145241847083015	-0.0304308897542371	0.00677197700516891	0.0337192970370883	0.999610160251744	-0.499537880189883
0.638791666666667	76.655	0.00576205949017173	0.00311128621300393	-0.0143628141563425	-0.0325190627123067	0.00654839151757945	0.0355496817169517	0.999564448509895	-0.499495594266875
0.642145833333333	77.0575	0.00564801328352808	0.00284104947530285	-0.0139568278073314	-0.0346205601608366	0.00632231098349553	0.0373279550510553	0.99951611293074	-0.499451956441536
0.645479166666667	77.4575	0.00553784022491779	0.00255573002077429	-0.013624525734108	-0.0367093529566982	0.00609913356927068	0.0391561527218752	0.999463183922163	-0.499405232253221
0.648833333333333	77.86	0.00542833951260822	0.00225175916727885	-0.0136664920152724	-0.0388113504096048	0.00587684347346158	0.0411472225626547	0.999402708253095	-0.499352762025318
0.652166666666667	78.26	0.00531684438728909	0.0019329133894077	-0.014325401860886	-0.0408999977781285	0.00565729514959217	0.0433362083796771	0.999333344698621	-0.499293357768067
0.655520833333333	78.6625	0.00519630661411632	0.00159521190451425	-0.0157562269195052	-0.0430007811543402	0.00543565115218159	0.0457965704679117	0.999251804692784	-0.499224399186498
0.658854166666667	79.0625	0.00506192297940498	0.00124285983939753	-0.0179659359738209	-0.0450869107868307	0.00521227060212874	0.0485345689144868	0.999156178098995	-0.499144806406175
0.662208333333333	79.465	0.00490596938253134	0.000871468500876722	-0.0208813483000337	-0.0471837984224353	0.00498276960438222	0.0515978830999522	0.99904236815594	-0.499051992400229
0.665541666666667	79.865	0.00472564441616304	0.000485671825697885	-0.0242574392608859	-0.0492648745084436	0.00475053599821005	0.0549131242949102	0.998910275599196	-0.498946732296201
0.668895833333333	80.2675	0.00451593892702262	8.06712747940392e-05	-0.0278495775416381	-0.0513558494358988	0.00451665941235059	0.0584210770230267	0.998759571361074	-0.498829373094256
0.67225	80.67	0.00427759807945382	-0.000341148872706817	-0.0313187188627539	-0.0534436744739269	0.00429118024355726	0.0619442369593757	0.998595942351646	-0.498704526341711
0.675583333333333	81.07	0.00401456454323373	-0.000776987960830531	-0.0343485419640894	-0.0555156526172515	0.00408906331120772	0.0652825399366335	0.998428300416309	-0.498578669624554
0.6789375	81.4725	0.00372791242742346	-0.00123227249601705	-0.0367463790260526	-0.057598163415773	0.00392629934811119	0.0683216276181738	0.998263293741856	-0.498456186823396
0.682270833333333	81.8725	0.00342697003070006	-0.00170132998078587	-0.0383567315831379	-0.0596659715844422	0.00382604852227951	0.0709314247908243	0.998109944488971	-0.498343118075911
0.685625	82.275	0.00311431785083498	-0.00219001214432311	-0.0391968968341949	-0.0617456223759178	0.00380724688827926	0.0731363015473161	0.99796946057873	-0.49823987281431
0.688958333333333	82.675	0.00279965105189092	-0.00269224242069158	-0.0393769779335068	-0.0638119208603427	0.00388409774131975	0.0749833823927844	0.997841924186474	-0.498146345585656
0.6923125	83.0775	0.00248347979332491	-0.00321429726779956	-0.0391258300465145	-0.0658911845531612	0.00406194273835032	0.0766321001842406	0.997719883411413	-0.498057203879244
0.695645833333333	83.4775	0.00217203188115799	-0.00374969312489083	-0.038739813667337	-0.0679578371151316	0.00433334986166825	0.0782242979409004	0.997596548840962	-0.497967782077431
0.699	83.88	0.00186123849319849	-0.00430512500463298	-0.0385318751086927	-0.0700376923737168	0.00469023560539126	0.0799373739400243	0.997461356199528	-0.497870727660913
0.702333333333333	84.28	0.00155357862956468	-0.00487092984862525	-0.0377118143295105	-0.0697006915028473	0.00511268658813236	0.0792487686718132	0.997471728338872	-0.499274683837278
0.7056875	84.6825	0.00126192914585036	-0.00540653128367291	-0.0348734370469803	-0.0633684071772741	0.0055518506545548	0.0723305719571918	0.997850281593429	-0.499417506439975
0.709020833333333	85.0825	0.000991637777368203	-0.00588831413012518	-0.0328310514631105	-0.057077603939298	0.00597123008906336	0.0658462664972342	0.998177764284226	-0.499536010146069
0.712375	85.485	0.0007330243994847	-0.00632231525881331	-0.0315402263881528	-0.0507489535853663	0.00636466770554941	0.059751503500963	0.998461657378206	-0.499633227570119
0.715729166666667	85.8875	0.000482154505294943	-0.00670537455271655	-0.030874161569679	-0.0444211550146409	0.00672268702671743	0.0540966992104453	0.998704599841207	-0.499710268645866
0.7190625	86.2875	0.000236449358095337	-0.00703559123481879	-0.030591249493961	-0.0381330562610058	0.00703956336162994	0.0488871611510303	0.998911295080029	-0.499769030995265
0.722416666666667	86.69	-9.03460279915083e-06	-0.00731709521370796	-0.0303848756554999	-0.0318058501429429	0.00731710079133229	0.0439869613853415	0.999091004780978	-0.499812812529121
0.72575	87.09	-0.00025060574122809	-0.00754639118275941	-0.0299437646979991	-0.0255182061302727	0.00755055117993153	0.0393421896746511	0.999248271290406	-0.499843828611409
0.729104166666667	87.4925	-0.000488212253277708	-0.00772634865643471	-0.028982866123165	-0.0191918665315826	0.0077417578601401	0.0347611028259949	0.99939073970913	-0.499864904065883
0.7324375	87.8925	-0.000713929134459379	-0.00785473901234527	-0.0273175199274436	-0.0129059664872096	0.0078871173289795	0.0302127599857288	0.999519499764657	-0.499876992180196
0.735791666666667	88.295	-0.000924409551517846	-0.00793317906452297	-0.024841481437341	-0.00658261075896864	0.00798685564466536	0.0256988319657888	0.999635009068198	-0.499879480710898
0.739125	88.695	-0.00111074182532096	-0.0079607117917171	-0.0216261137813791	-0.000301043021407265	0.00803782804203355	0.0216282089916362	0.999730615593475	-0.499869339830769
0.742479166666667	89.0975	-0.00126972643601025	-0.00793770420088596	-0.0177920322141019	0.00601664816813311	0.0080386163736719	0.0187818120927332	0.999799525813832	-0.499841513669904
0.7458125	89.4975	-0.00139558300193982	-0.00786446891494984	-0.0136398955476996	0.0122915635778284	0.00798733517698585	0.0183610807345306	0.99983264512046	-0.499790250409859
0.749166666666667	89.9	-0.00148834187177193	-0.0077401199366609	-0.00942672382391987	0.0186019699358745	0.00788191716279518	0.0208541700277819	0.999824233719759	-0.49970832286098
0.7525	90.3	-0.0015478318713229	-0.00756623141984878	-0.00551591734269684	0.0248695850232681	0.00772292958666528	0.0254739396906137	0.999771915508458	-0.499591985825716
0.755854166666667	90.7025	-0.00157815372478388	-0.00734065750396172	-0.00212713027212452	0.0311731233095134	0.00750838343250521	0.0312456124930319	0.999676159251755	-0.499441042759589
0.7591875	91.1025	-0.00158407270181904	-0.00706622407579905	0.000518248898464271	0.0374348455844303	0.00724160265507922	0.0374384327376414	0.999541507372076	-0.499263903238156
0.762541666666667	91.505	-0.00157184414854116	-0.00673951955580524	0.00238898705797584	0.0437337033259343	0.00692039145355118	0.0437989048466285	0.999370005835071	-0.499064584703755
0.765895833333333	91.9075	-0.00154758188560035	-0.00636211499425083	0.00352886487689386	0.0500312373593754	0.00654763445014377	0.0501555340817893	0.999164951850621	-0.498847447077563
0.769229166666667	92.3075	-0.00151672040775671	-0.00593683404795863	0.00411581698423096	0.0562889137842556	0.00612751493742011	0.0564391864262681	0.998928759030938	-0.498614674693088
0.772583333333333	92.71	-0.00148225719959382	-0.00545836505355804	0.00442488646136211	0.0625853257137222	0.00565604415326219	0.06274155413192	0.998657909162365	-0.498362335654085
0.775916666666667	93.11	-0.00144715419513664	-0.00493898834603772	0.00385392897826673	0.0650607743195499	0.00514663590579302	0.0651748197053811	0.998537437070024	-0.499310206985767
0.779270833333333	93.5125	-0.00142252498398008	-0.0044264798513013	0.00234439701283432	0.0622707521464315	0.0046494409560746	0.0623148679709432	0.998656287431169	-0.49936694233769
0.782604166666667	93.9125	-0.00140788835276405	-0.00393940081494655	0.00142857985875395	0.059499141659963	0.00418342304753539	0.0595162893558157	0.998768004076544	-0.499420060520158
0.785958333333333	94.315	-0.00139761289340735	-0.00347165631095781	0.00125717120104037	0.0567106983995426	0.00374242158785347	0.0567246312671366	0.998875179975015	-0.499470994169485
0.789291666666667	94.715	-0.00138559722108582	-0.00302905564953759	0.00187442803843557	0.0539393762185526	0.00333092446433063	0.0539719351822577	0.998976758794796	-0.499519291854199
0.792645833333333	95.1175	-0.00136557908109642	-0.00260607067680437	0.00320413108272822	0.0511498612632626	0.00294217786668783	0.0512501196412878	0.999073051774504	-0.49956491748698
0.795979166666667	95.5175	-0.00133287863003166	-0.00220796510024905	0.00503436871800977	0.0483762637566107	0.00257908420302884	0.0486375139520725	0.99916134414682	-0.499606246916114
0.799333333333333	95.92	-0.00128405295369974	-0.00182977549352669	0.00710922277231464	0.0455835799723231	0.00223536805573844	0.0461346270334937	0.999241870650769	-0.499643107199101
0.802666666666667	96.32	-0.00121909981826199	-0.00147621427037311	0.0090892286193451	0.0428064346703902	0.00191452681854802	0.0437607692583792	0.999314427459886	-0.499675432247131
0.806020833333333	96.7225	-0.00113911449411344	-0.00114287586276816	0.0106955942279552	0.0400103233248427	0.00161361304791372	0.0414152352214438	0.999382492345096	-0.499705243447902
0.809354166666667	97.1225	-0.001049184997196	-0.000833912275220066	0.0116677848899595	0.0372304306231471	0.00134022342954594	0.0390159219886361	0.999448558227198	-0.499734407691045
0.812708333333333	97.525	-0.00095388408213319	-0.000545468314617411	0.0118748795394384	0.034432634562599	0.00109883143584384	0.0364227825268424	0.999516063139077	-0.499765166073546
0.8160625	97.9275	-0.00086014231093626	-0.000279546395090156	0.0112876883318605	0.0316350100078762	0.000904428538951901	0.0335884766858464	0.999585184084661	-0.499797945091113
0.819395833333333	98.3275	-0.000774511091749588	-3.75847395373827e-05	0.0100214731841213	0.0288555901167309	0.000775422493798853	0.030546276463177	0.999653768408771	-0.499831578061546
0.82275	98.73	-0.000700642621061601	0.000183450080191613	0.00827430479372567	0.0260601516250641	0.000724261012598621	0.0273421949108114	0.999719504245876	-0.499864448998622
0.826083333333333	99.13	-0.000642110710658759	0.000380824407778882	0.00635426050040031	0.0232837126578851	0.000746547650390001	0.0241352004682353	0.999778469436462	-0.499893990440571
0.8294375	99.5325	-0.000598395255743844	0.000557018933232914	0.00455506861032366	0.0204915909979533	0.000817524907312721	0.0209917591371508	0.999829575098049	-0.4999191569012
0.832770833333333	99.9325	-0.000567772509187821	0.000709857383995039	0.00319288095164688	0.0177182220387974	0.000908990169254714	0.0180036074437185	0.999872036175362	-0.49993936507966
0.836125	100.335	-0.000545443176246263	0.000841259824743777	0.00247835843472657	0.0149284528522827	0.0010026097701706	0.0151327778379849	0.999907264653184	-0.499955399131219
0.839458333333333	100.735	-0.000525889972804035	0.000949598879870339	0.00254233576087612	0.0121563015428694	0.00108549449383534	0.0124193050659929	0.999935584139537	-0.499967543276694
0.8428125	101.1375	-0.000502530842887113	0.001036228331805	0.00338432999247081	0.00936641907868733	0.00115165376901576	0.00995909111593701	0.999957145796743	-0.499975501608787
0.846145833333333	101.5375	-0.000469881168727144	0.00110006619034914	0.00486958079182977	0.00659282715749502	0.00119621650877827	0.00819623004903848	0.999970537301478	-0.49997730580757
0.8495	101.94	-0.00042315321306172	0.00114189996760945	0.00678718286975776	0.00380037412248065	0.00121778248375928	0.00777873349449342	0.999974721682312	-0.49996998118787
0.852833333333333	102.34	-0.000360708146178473	0.00116119667781438	0.00881860043367513	0.00102350470808879	0.00121593095662816	0.00887779677038707	0.999969592386949	-0.499951767905971
0.8561875	102.7425	-0.000282028225249859	0.00115818322414397	0.010671585046435	-0.00177246304310453	0.00119202697139206	0.0108177794691178	0.99995687096996	-0.4999246015828
0.859541666666667	103.145	-0.000190191112856128	0.00113265611871393	0.0120443746971717	-0.00456987808535901	0.00114851318785182	0.0128821872196035	0.999939853033188	-0.499893280630437
0.862875	103.545	-9.06194937744451e-05	0.00108497367945949	0.0127223835303132	-0.0073508314204927	0.00108875147658766	0.0146933238331185	0.999922122290588	-0.499861967225874
0.866229166666667	103.9475	1.1892049221963e-05	0.00101453509895913	0.0126118167504687	-0.0101494206501135	0.00101460479392457	0.0161885348713326	0.999905510954979	-0.499832103580204
0.8695625	104.3475	0.000109762388142133	0.000922216154480403	0.0117372590710089	-0.0129301868444294	0.000928725157102621	0.0174629030327674	0.999889882527405	-0.499803535942204
0.872916666666667	104.75	0.000198541304456492	0.00080686901289876	0.0102331380211323	-0.0157272654851152	0.000830936973272646	0.0187633683915985	0.999872442003462	-0.499773514506157
0.87625	105.15	0.000273070505979057	0.000669936992654707	0.00836035453155667	-0.0185054641543173	0.000723452192866184	0.0203063470732686	0.999849772636239	-0.499739379084829
0.879604166666667	105.5525	0.000332423474857247	0.000509721625203337	0.00639979258347949	-0.0212993059407851	0.000608540468527852	0.0222400040168774	0.999818420068897	-0.499698363236
0.8829375	105.9525	0.000376522278637592	0.000328226766122873	0.00468923323621821	-0.0240741572662357	0.000499501587895298	0.0245265969189185	0.999777173480048	-0.499650134049216
0.886291666666667	106.355	0.000408997207337286	0.000123195769785374	0.00348484926447032	-0.0268650424682838	0.000427148584572991	0.027090121469251	0.999725511107636	-0.499594522128818
0.889625	106.755	0.000434404734911847	-0.000102816039283293	0.00299499255071739	-0.0296378377533517	0.000446406330205717	0.0297887798856021	0.999664812482065	-0.499533084733812
0.892979166666667	107.1575	0.000459187859180391	-0.000352630361923727	0.00329499790888302	-0.0324278768569124	0.000578966028510421	0.0325948494192966	0.999594697881178	-0.499465529204273
0.8963125	107.5575	0.000489260739768182	-0.000623145998052385	0.00433649086269313	-0.0352011853308118	0.000792267004467062	0.035467289178853	0.999515463589359	-0.499392438584052
0.899666666666667	107.96	0.000530421386918429	-0.000917751726656196	0.00596814748087828	-0.0379930259618895	0.00106000711293882	0.0384589236211094	0.999424920279744	-0.499312227727986
0.903	108.36	0.00058583413879498	-0.00123279917303205	0.00791425577339741	-0.0407691218216306	0.00136491590920693	0.0415301906876638	0.999323439188302	-0.499225550046261
0.906354166666667	108.7625	0.000657589936992209	-0.0015722401318628	0.00988927707052818	-0.0435643279193235	0.00170421933960197	0.0446726814511959	0.999210503033159	-0.499131968842047
0.909708333333333	109.165	0.000744250051309327	-0.00193418927561037	0.0115672221659751	-0.0463611734917896	0.002072437283191	0.0477824134611558	0.999089306520938	-0.499033788774592
0.913041666666667	109.565	0.000841665287743336	-0.00231620087592319	0.0126758856456498	-0.049141889624832	0.00246438368648622	0.0507504028831374	0.998964311573641	-0.498934011380637
0.916395833333333	109.9675	0.000945753506410765	-0.00272305788305281	0.0130520771975961	-0.0519406522887766	0.00288261928276079	0.0535554673152574	0.998837151877609	-0.498833367899014
0.919729166666667	110.3675	0.00104900974385431	-0.00314970878318858	0.0126317410736465	-0.0547220109319302	0.00331980223230188	0.0561610128379638	0.998710646771336	-0.498733802636108
0.923083333333333	110.77	0.00114648946012402	-0.00360148375312969	0.0114764331243664	-0.057520046660611	0.00377956655004679	0.0586537661629406	0.998581886927384	-0.498633153083848
0.926416666666667	111.17	0.00123180496016597	-0.00407276266384784	0.00978188316075036	-0.0602994318226503	0.00425496641301932	0.0610876969307652	0.998449161734028	-0.498530545928157
0.929770833333333	111.5725	0.00130264457001181	-0.0045694245712786	0.00779681201349968	-0.0630945371396245	0.00475147595894011	0.0635744515858163	0.998306906658274	-0.498422241042236
0.933104166666667	111.9725	0.00135713348196249	-0.00508528598619175	0.00585734492181291	-0.0658705313769738	0.00526326370698085	0.0661304422593557	0.998153949451895	-0.498307747938691
0.936458333333333	112.375	0.00139741418506468	-0.00562588839529677	0.00414067643404143	-0.0672332787838902	0.0057968428166507	0.0673606634272832	0.998064432068751	-0.499463434456679
0.939791666666667	112.775	0.00142332373289436	-0.0061382647107947	0.00245273812504861	-0.0608605521371642	0.00630112244829505	0.0609099559247135	0.99837057668591	-0.499574622601093
0.943145833333333	113.1775	0.00143875616587746	-0.00660237746333667	0.00151582817253735	-0.0544468256534487	0.00675732250771164	0.0544679222918013	0.998649560580227	-0.499672007058155
0.946479166666667	113.5775	0.00144982390897785	-0.00701245471060266	0.00137966549897139	-0.0480724664082024	0.00716076186137322	0.048092260328007	0.998899026665389	-0.499755003711337
0.949833333333333	113.98	0.00146282038621742	-0.00737362139398993	0.00195465181982476	-0.0416584719693552	0.0075173223919318	0.0417043037414401	0.999122127421268	-0.499824486043753
0.9531875	114.3825	0.00148267833980144	-0.00768315815438172	0.00304285772058228	-0.0352452322929059	0.00782491241385862	0.0353763393031077	0.999316503277147	-0.499879113516684
0.956520833333333	114.7825	0.00151221524341443	-0.00793962993006136	0.00435366123082678	-0.0288729046553159	0.00808235846574136	0.0291992977543599	0.99948070780561	-0.499917899890973
0.959875	115.185	0.00155238953328205	-0.00814625178236094	0.00558673875038646	-0.0224618997758578	0.0082928482058134	0.023146243570086	0.999617303571094	-0.49994110296337
0.963208333333333	115.585	0.00160079010534601	-0.00830046547467611	0.0064270854828511	-0.0160916471417974	0.00845341682739375	0.0173276811933967	0.999726153190911	-0.499948900107356
0.9665625	115.9875	0.00165389042788332	-0.00840420453133531	0.00664557149326783	-0.00968206412593297	0.00856539592499734	0.0117433379501236	0.999810397198841	-0.49994209053588
0.969895833333333	116.3875	0.00170540585902819	-0.00845618172331644	0.00610159598885871	-0.00331215412637152	0.00862643718355142	0.00694261035692603	0.999869698850066	-0.499920822589428
0.97325	116.79	0.00174967676895437	-0.00845704287407478	0.00477201895050767	0.00309840012488015	0.0086361416714733	0.00568966151874271	0.999903558634213	-0.499883360749668
0.976583333333333	117.19	0.00178027501603883	-0.00840676799947189	0.0027814060216023	0.00947061101468825	0.00859320239082478	0.00987059737039962	0.999908493112152	-0.499826560700771
0.9799375	117.5925	0.00179298152966875	-0.00830471458880984	0.000321798738699147	0.0158846373495325	0.00849606186225855	0.0158878965931426	0.999880781894403	-0.499743867605361
0.983270833333333	117.9925	0.00178512136187792	-0.00815213325906638	-0.00228819288501164	0.0222610786649769	0.00834529417996808	0.0223783701374186	0.999817928278443	-0.499630667737126
0.986625	118.395	0.00175653225784901	-0.0079470983094753	-0.00476336725817587	0.0286796475177636	0.00813890515446207	0.0290725273992377	0.999718386828366	-0.499485262571636
0.989958333333333	118.795	0.00170997675866259	-0.00769213952382183	-0.00678067946710936	0.0350603453196615	0.00787991313207882	0.0357100185938007	0.999584823611924	-0.49931450325195
0.9933125	119.1975	0.00164941327758977	-0.00738405565671015	-0.00814054770320053	0.041482431353923	0.00756603212401867	0.0422736398709766	0.999418164066576	-0.499121608653493
0.996645833333333	119.5975	0.00158148464464049	-0.00702666434328224	-0.00870789355602577	0.0478654802005349	0.00720243746757913	0.0486511213129859	0.999222609797751	-0.498912223162268
1	120	0.00151174380589393	-0.00661549414045627	-0.00849520569791503	0.0542885757441405	0.00678602476101214	0.0549492308970487	0.998996149758524	-0.498684760405261


==> data/traj_nocbf.dat <==
tau	t	px	py	vx	vy	pnorm	vnorm	h	r
0	0	0.632139225171164	0.632139225171164	0	0	0.89397986554508	0	0.000999999999999779	-0.0522816068691828
0.00335416666666667	0.4025	0.631978435002474	0.631977266456437	-0.0398220620935947	-0.040232313081444	0.893751647621377	0.0566077348537233	0.0256046229630711	-0.0612468756244795
0.0066875	0.8025	0.631503919292956	0.631495593930131	-0.0787033126449885	-0.0801801163533971	0.893075520454756	0.112352403088404	0.0484539153229933	-0.0692904917055557
0.0100416666666667	1.205	0.630714699309142	0.630688464240152	-0.117309899643523	-0.120343302155178	0.891946730948785	0.168059878995511	0.0698913455879693	-0.0765320670350606
0.013375	1.605	0.629623682895023	0.629566175510504	-0.155428149008337	-0.160223290349625	0.890381688608439	0.22322502609389	0.089705735004153	-0.082894868266193
0.0167291666666667	2.0075	0.628217996351231	0.628114971321738	-0.193848045587034	-0.200318664829808	0.88836156385678	0.278755506236396	0.108178919336041	-0.0884579699366626
0.0200625	2.4075	0.626513347926428	0.626353149434427	-0.232398876863375	-0.240131153503079	0.88591040344744	0.334173920062709	0.125080319346708	-0.0931333096035003
0.0234166666666667	2.81	0.624484364601842	0.624258962316801	-0.271818109713496	-0.280157965337374	0.882994888810244	0.390350573600444	0.140578584181409	-0.0969407256803426
0.02675	3.21	0.622150537389589	0.621858702036403	-0.3117762031927	-0.319901244344027	0.879647393261956	0.446700354835445	0.15440017925513	-0.0997786575696181
0.0301041666666667	3.6125	0.61947610598061	0.619122650495492	-0.3528143347761	-0.359857056889039	0.875821615534501	0.50395937953008	0.166607828672986	-0.101618792698316
0.0334375	4.0125	0.616487933246293	0.61608508447347	-0.394338720662559	-0.399528357888264	0.871560785687933	0.561360788950098	0.176929282809479	-0.102375280705097
0.0367916666666667	4.415	0.613143402651262	0.612708330584346	-0.436670786780172	-0.439410459522811	0.866808127893494	0.619486019184664	0.185379619355406	-0.102003960899289
0.040125	4.815	0.609480763405774	0.609034633628618	-0.479007789381834	-0.479007569205807	0.861620557972493	0.677419156538201	0.191765366265288	-0.100473586400355
0.0434791666666667	5.2175	0.605453329639607	0.605018374311228	-0.521562565825721	-0.518814551491529	0.85593280555537	0.73566028091101	0.196112336429853	-0.0977497479339394
0.0468125	5.6175	0.601112735848455	0.600709743151572	-0.563505660507094	-0.558337086174503	0.849816872459263	0.793271032637251	0.198348983337129	-0.0938699217858689
0.0501666666666667	6.02	0.596408560420169	0.596055181410653	-0.605119280903873	-0.598069626877391	0.843199235192339	0.850797639109843	0.198512988271224	-0.088801040044564
0.0535208333333333	6.4225	0.591372301910571	0.59108092018537	-0.645996787698105	-0.637765638441335	0.836120717166003	0.907775775890035	0.196604214572666	-0.0825799648269646
0.0568541666666667	6.8225	0.586044351740482	0.585821115983864	-0.685871371143074	-0.677179563922626	0.828634033901276	0.963842154892656	0.192663725463838	-0.0752606200057933
0.0602083333333333	7.225	0.580363821127447	0.580210305851806	-0.725347256896748	-0.716804705555192	0.82064984243604	1.01977332235831	0.18662207581604	-0.0667335930404019
0.0635416666666667	7.625	0.574405647477126	0.574318467044232	-0.764146760515634	-0.756149306453656	0.812270613429818	1.07502653235019	0.178490158866879	-0.0570578244554557
0.0668958333333333	8.0275	0.56809771371252	0.568072228612356	-0.803043938762501	-0.795705433739549	0.803393471000357	1.13049843204926	0.16805144146034	-0.0460340812415067
0.0702291666666667	8.4275	0.561518272241356	0.561549457321209	-0.841870727286954	-0.834981695177721	0.794128807611626	1.1857237253022	0.155276170890944	-0.0336955053614431
0.0735833333333333	8.83	0.554582476110018	0.554668895764778	-0.881408408873369	-0.874468757603274	0.78435916947355	1.241602348281	0.139811858866012	-0.019766732005916
0.0769166666666667	9.23	0.547371791755186	0.547516294949753	-0.921391103409129	-0.913675582324242	0.774202797492225	1.29759956657554	0.121648681652913	-0.0042979793786541
0.0802708333333333	9.6325	0.539789933148405	0.540002532745435	-0.962440841763963	-0.953091577877497	0.763528589706924	1.35450209660832	0.100370514045194	0.0130151543684341
0.0836041666666667	10.0325	0.531924498215551	0.5322212365044	-1.00404564100553	-0.992226380034883	0.752464694446283	1.41160222387872	0.0760935024184902	0.0320405469732415
0.0869583333333333	10.435	0.523671048814741	0.524075436829539	-1.04659951018417	-1.03156850060079	0.740868700145176	1.46952512947194	0.0484247095049763	0.0530612072127669
0.0902916666666667	10.835	0.515127478689507	0.515666622914899	-1.08934570698763	-1.07062870788702	0.728881598951068	1.52738989766339	0.017689254908402	0.0758177537883742
0.0936458333333333	11.2375	0.50618446647312	0.506889989434668	-1.13252111839457	-1.10989497654322	0.716351991333698	1.58570834095226	-0.016447197312939	0.100555763817914
0.097	11.64	0.496894310170879	0.497797416282795	-1.17554049362069	-1.14912305934997	0.703353554862717	1.64389149814451	-0.0537000642539613	0.127069993202793
0.100333333333333	12.04	0.487320363923061	0.488448619519161	-1.21785261588876	-1.18806992526271	0.689973326299124	1.70137448592038	-0.0936844193249795	0.15509967477079
0.1036875	12.4425	0.477347422624693	0.478727040986516	-1.25977525957795	-1.22722290171989	0.676047440390201	1.75872389963589	-0.13678870444554	0.184925871850817
0.107020833333333	12.8425	0.467105067473963	0.468753740407743	-1.3006869373482	-1.26609624265331	0.661753136151319	1.81515459524777	-0.182418938704805	0.216142236117177
0.110375	13.245	0.456471324660045	0.458404343475419	-1.34112321326065	-1.30517653094378	0.646916232872562	1.87138912310428	-0.231170793981797	0.249154180216777
0.113708333333333	13.645	0.445583609631314	0.447807698590889	-1.3807266123085	-1.34397888229062	0.631725009865321	1.92683294916296	-0.282565946324315	0.283627637699897
0.1170625	14.0475	0.434309600033247	0.436831630439272	-1.42023688856106	-1.38298874123483	0.615992452902852	1.98235483151021	-0.337479510927958	0.32006541122678
0.120395833333333	14.4475	0.422799300903592	0.425612763876117	-1.45632405466348	-1.42172260833057	0.59992122284416	2.03523338397093	-0.392779399235929	0.343012232931481
0.12375	14.85	0.41094947110414	0.41401359404001	-1.4868097874353	-1.45928588156523	0.583341001345438	2.08329513707228	-0.445318946200426	0.354814668740929
0.127083333333333	15.25	0.398951376768501	0.402208965640727	-1.51189018541284	-1.49088706224025	0.566510593958547	2.12333609329824	-0.490466971155703	0.357594623492167
0.1304375	15.6525	0.386695212591128	0.390098888497628	-1.53235471352974	-1.51688428530335	0.549281649291129	2.15616532368858	-0.528386698769002	0.356063152427637
0.133770833333333	16.0525	0.374369785662965	0.377878764307201	-1.54829251799708	-1.53726626164621	0.531925837811693	2.18183346763255	-0.558563244611056	0.350575054641817
0.137125	16.455	0.361855654429922	0.365438687684927	-1.56011469359165	-1.5525952169952	0.514281002079397	2.20102470794785	-0.581340007228605	0.341367411979675
0.140458333333333	16.855	0.349341416911647	0.352973267064321	-1.56776659823466	-1.5629784643662	0.496618115690414	2.21377365297647	-0.596396901153388	0.328827448280319
0.1438125	17.2575	0.336703689940598	0.340364713311384	-1.57135104907728	-1.56883842107564	0.478766658077977	2.22044997936891	-0.603892714769894	0.313052788384526
0.147166666666667	17.66	0.324053832983536	0.327726551532932	-1.57077395463985	-1.5703815254181	0.46088564660986	2.22113235804384	-0.603719809710731	0.294360786301039
0.1505	18.06	0.311503766069478	0.315170802552029	-1.56605436855669	-1.56791327281266	0.443133423538282	2.2160501610608	-0.596042248347893	0.273150302510599
0.153854166666667	18.4625	0.298930043750269	0.302571784224933	-1.55716743271328	-1.56167125520354	0.425333816743505	2.2053542851052	-0.580980497220352	0.249435779865404
0.1571875	18.8625	0.286521387974827	0.290114908563974	-1.54435093662166	-1.55199103946497	0.407751353079428	2.1894510732199	-0.559089801987764	0.223818907817893
0.160541666666667	19.265	0.274154004088423	0.277671553504229	-1.52768792324896	-1.53900352303918	0.390207521177087	2.1684930792529	-0.530633594893351	0.196319878189639
0.163875	19.665	0.262010176851156	0.265421187752803	-1.5077412597065	-1.5231116658383	0.372958093733978	2.14316421508807	-0.496649663650658	0.167641617678953
0.167229166666667	20.0675	0.249963713730222	0.253233860116072	-1.48471704233701	-1.50435222928951	0.355821930312187	2.11363675345937	-0.457520025835064	0.137800768640861
0.1705625	20.4675	0.238185758943724	0.24128211170293	-1.45941328596309	-1.48318357429809	0.339042052246359	2.08079808110092	-0.41459357386704	0.107533741926513
0.173916666666667	20.87	0.226546533471607	0.229436077389538	-1.43204392035662	-1.45956009901973	0.322434870068205	2.04476538323614	-0.368204694090563	0.0768064707811993
0.17725	21.27	0.215203817373903	0.217860572682595	-1.40343857183841	-1.43398431310477	0.306228529274933	2.00647722019324	-0.31973446247012	0.0463018712224121
0.180604166666667	21.6725	0.204025472143459	0.206427052351187	-1.3736507561593	-1.40633906655394	0.290238731436315	1.96588554346707	-0.269279804186674	0.0158903368428834
0.1839375	22.0725	0.193157100828747	0.195291983639667	-1.3433421731826	-1.37716042522658	0.274679130030811	1.92383446041005	-0.218025681828315	-0.0138575813308158
0.187291666666667	22.475	0.182467820205268	0.184329209117989	-1.3122939058118	-1.34626957085958	0.259368006401186	1.88004176885867	-0.165744491316473	-0.0431753803435423
0.190645833333333	22.8775	0.172030563706069	0.173620682872906	-1.28072214591982	-1.31402219215618	0.244414926651958	1.83491240568273	-0.113029755148131	-0.0717854022465041
0.193979166666667	23.2775	0.161912242043914	0.163240669561088	-1.24874775091309	-1.28079931895214	0.229919747569536	1.78880346624182	-0.0603775099691974	-0.0994642984563141
0.197333333333333	23.68	0.151991792101114	0.153068271927931	-1.21581969860817	-1.24634651806203	0.215711382956745	1.74114823682793	-0.00722783309654584	-0.126528352801072
0.200666666666667	24.08	0.142399147361141	0.143237387373685	-1.18217481144614	-1.21124316329072	0.201976400380883	1.69252689356365	0.0456821807557627	-0.152620388216882
0.204020833333333	24.4825	0.13302246664986	0.133631532257013	-1.14724714697915	-1.17519507658509	0.188553342709617	1.64233354842481	0.0989136216522439	-0.17804178879573
0.207354166666667	24.8825	0.123987123263736	0.124375263764845	-1.11139889002726	-1.13878571849227	0.175618942519854	1.59123863873267	0.151650294402891	-0.202440398680949
0.210708333333333	25.285	0.115189316415487	0.11535708480081	-1.07421475586307	-1.10168919054681	0.163020966841718	1.53871908231543	0.204321908501547	-0.226069261357247
0.214041666666667	25.685	0.106746668415108	0.106692194698789	-1.03630746201604	-1.06448723212115	0.150924072391946	1.48561981111558	0.25597499579752	-0.248569879530491
0.217395833333333	26.0875	0.09856036264545	0.0982745310034056	-0.997468509896955	-1.02682972181558	0.139183434821612	1.43154556540821	0.30689998334643	-0.270150434924339
0.220729166666667	26.4875	0.0907362683628193	0.0902100035938407	-0.958531014190488	-0.989291708434046	0.127948877075222	1.37749039544434	0.356090202946395	-0.290471584624544
0.224083333333333	26.89	0.0831777343407291	0.0823983181362501	-0.919409855220836	-0.951505595735392	0.117081246669736	1.32313165656066	0.403799404112282	-0.309726331759556
0.227416666666667	27.29	0.0759765691592166	0.0749362386571592	-0.880988497438357	-0.914035294707499	0.106714005291189	1.26948857914899	0.449129106866929	-0.327634159147346
0.230770833333333	27.6925	0.0690376093590346	0.0677294713268863	-0.843136903551476	-0.876501568730204	0.0967133537430596	1.2161968747357	0.492419166741311	-0.344402413674529
0.234104166666667	28.0925	0.0624395059516392	0.0608658464428689	-0.806580132933269	-0.839453087678063	0.087197151138622	1.16415333923624	0.533004190941737	-0.359833651173923
0.237458333333333	28.495	0.0560905869460379	0.0542572168420961	-0.770996096325972	-0.802503901706122	0.078038449006892	1.11285555792449	0.571363316688222	-0.374157753546165
0.2408125	28.8975	0.0500232182755159	0.0479444506460818	-0.736619228393927	-0.765958109786742	0.0692891962314074	1.06268514320458	0.607297119131368	-0.387333205859667
0.244145833333333	29.2975	0.0442632662481137	0.0419605311950363	-0.703532142132589	-0.730104084414987	0.0609911708128399	1.01390800820051	0.6407346458092	-0.399361602160199
0.2475	29.7	0.0387308438658586	0.036226658170047	-0.671106512029933	-0.694553546259028	0.0530325280250805	0.96580980483218	0.672265659265802	-0.410473437220786
0.250833333333333	30.1	0.0334888000891896	0.0308096367823547	-0.639481078946465	-0.659802089214661	0.0455053123280604	0.91884429979326	0.701680373829245	-0.420609477313059
0.2541875	30.5025	0.028467860562974	0.0256368789142493	-0.607992778079193	-0.625464471817403	0.0383101637362308	0.87227347988018	0.729514135584175	-0.42996882857769
0.257520833333333	30.9025	0.0237286504248694	0.0207674363929361	-0.576814829944013	-0.5920110094035	0.0315330820777213	0.826554525302652	0.755550731402154	-0.438495750517895
0.260875	31.305	0.0192115969371624	0.0161348568580663	-0.545426927431351	-0.559062915271892	0.0250882255790695	0.781051775748261	0.780196983722326	-0.446344674520312
0.264208333333333	31.705	0.0149730742604465	0.0117908541969913	-0.514203991464044	-0.527064133644914	0.0190582579346474	0.736343904580203	0.803176974276703	-0.453453237578639
0.2675625	32.1075	0.0109599911629153	0.00767498242795185	-0.482863402671916	-0.495645487692852	0.0133800882493559	0.691969302144385	0.824766272899087	-0.459936288196944
0.270895833333333	32.5075	0.00722078165846951	0.00383204554495937	-0.45201032808443	-0.465224020024878	0.00817461074412309	0.648649925231709	0.844659761370222	-0.465734055094444
0.27425	32.91	0.00370518594587457	0.000207427269404331	-0.421555830059648	-0.435442866147881	0.00371098759976357	0.606069144187658	0.863063990618481	-0.470939680634577
0.277583333333333	33.31	0.000450852165331518	-0.0031605440570516	-0.392207314182281	-0.406691874335397	0.00319253917932862	0.564999874290709	0.87972366785148	-0.475512846033022
0.2809375	33.7125	-0.00259160946348269	-0.00632087011912504	-0.363914729409419	-0.378628556654728	0.00683153267386323	0.52516046518714	0.894850901484995	-0.479541862512258
0.284270833333333	34.1125	-0.00539534251667183	-0.00924125952343175	-0.337281020327093	-0.35161528051765	0.0107009625011783	0.487228685697375	0.908300382345186	-0.483014994578019
0.287625	34.515	-0.00800807010397283	-0.0119653420367938	-0.312124947682009	-0.325325313497778	0.0143978677882389	0.45084203726796	0.920322849735237	-0.486020915787776
0.290979166666667	34.9175	-0.0104250632296804	-0.0144814204410514	-0.28864485688846	-0.299938354434285	0.0178435837581281	0.416267786249316	0.930946094797021	-0.488586261002957
0.2943125	35.3175	-0.0126461450347902	-0.0167830103517475	-0.26687001925254	-0.275608911522299	0.0210141481080679	0.383640299351304	0.940255340149722	-0.490750150770919
0.297666666666667	35.72	-0.0147108921790297	-0.0189061673693544	-0.246314693361481	-0.252035376395966	0.0239552397880104	0.352409930508232	0.948516132485421	-0.492589519789944
0.301	36.12	-0.0166033346136584	-0.0208317516987426	-0.226945243766799	-0.229510451659745	0.0266389301423907	0.322768014353083	0.955771186311309	-0.494127089325853
0.304354166666667	36.5225	-0.0183543879603559	-0.0225911170052744	-0.2081962970353	-0.207749918670708	0.0291074238802621	0.294118559099722	0.962243990627121	-0.49542226509116
0.3076875	36.9225	-0.0199469686068114	-0.0241696007948727	-0.189998817723429	-0.187019126381503	0.0313376954989455	0.266600270759055	0.967964007873665	-0.496492148430051
0.311041666666667	37.325	-0.0214034850389707	-0.0255941381194873	-0.171887105117004	-0.167051782134793	0.0333641885543892	0.239690372814417	0.973086970861252	-0.497376825118478
0.314375	37.725	-0.0227068179613486	-0.0268541125245054	-0.153951855443959	-0.148086929150013	0.0351673561902032	0.213613933018702	0.977606229273254	-0.4980859200217
0.317729166666667	38.1275	-0.0238736408173349	-0.0279723327289566	-0.13595631864307	-0.12987676441665	0.0367750203830614	0.188021526731154	0.981613097708837	-0.498644689222268
0.3210625	38.5275	-0.0248902338138169	-0.0289418171171316	-0.118233699415059	-0.112635433580238	0.0381726671500429	0.163297117473575	0.985077459366272	-0.499060005334904
0.324416666666667	38.93	-0.0257714083036076	-0.0297815485799121	-0.100776662935243	-0.0961340484111463	0.0393840846252508	0.139275593900296	0.988056894521224	-0.499350449429406
0.32775	39.33	-0.026510306112092	-0.0304877926457276	-0.0840814310610201	-0.0805633257290037	0.0404017552906517	0.116447999131744	0.9905319603009	-0.499526618611135
0.331104166666667	39.7325	-0.0271226618393165	-0.0310760111461812	-0.0682414307306184	-0.0657133673821023	0.0412475120947615	0.0947372129675395	0.992561126818991	-0.499606659740498
0.334458333333333	40.135	-0.0276123152340729	-0.0315479367911227	-0.0536368582939957	-0.0516679395012185	0.0419250792290544	0.0744747510230934	0.994167399097619	-0.499606568135189
0.337791666666667	40.535	-0.0279880438426712	-0.0319080561101753	-0.0405418383980662	-0.0384901173306077	0.0424435465397201	0.0559028603277048	0.995394842237096	-0.499544737893765
0.341145833333333	40.9375	-0.0282664410347256	-0.0321671088548679	-0.0288788427811268	-0.0259976613825871	0.0428218937092995	0.038856993678625	0.996315371184639	-0.499437184912251
0.344479166666667	41.3375	-0.0284560345651327	-0.0323279212945181	-0.0187529087760164	-0.0143276533028738	0.0430678580660402	0.023599856709924	0.996974183703912	-0.49929961613541
0.347833333333333	41.74	-0.028570455579079	-0.032398448811143	-0.00987440442793097	-0.00331521073696186	0.0431964167190333	0.0104160685979313	0.997432139587187	-0.499141603435865
0.351166666666667	42.14	-0.0286177343205578	-0.0323835570598626	-0.00209273796078146	0.00692246113180454	0.0432165418039367	0.0072318752957888	0.997727942883572	-0.498972849645849
0.354520833333333	42.5425	-0.0286056051803487	-0.032288688068307	0.00501369270338805	0.0165338145477924	0.0431374550119316	0.0172772722970033	0.997900648364348	-0.498795858294362
0.357854166666667	42.9425	-0.0285386368178807	-0.0321204362765403	0.0116910642842603	0.0254204163229838	0.0429671527799805	0.0279799669430206	0.997973781221302	-0.49861493152274
0.361208333333333	43.345	-0.0284178585188909	-0.031881987742679	0.0183225826175219	0.0337150358091682	0.0427087324235224	0.0383721340739528	0.997965592925418	-0.498428328385044
0.364541666666667	43.745	-0.0282445358195021	-0.0315813756861814	0.0250419245180098	0.041336545986806	0.0423690582134046	0.0483301977823909	0.997886531887213	-0.498238214450757
0.367895833333333	44.1475	-0.0280149564687854	-0.0312197774918786	0.032037672612462	0.0484025515553016	0.0419465408894506	0.0580449779351058	0.997741477782052	-0.498042277997076
0.371229166666667	44.5475	-0.0277301083452599	-0.0308064011302118	0.0392010748455822	0.0548474926763705	0.0414486822400347	0.0674164054361656	0.997536495986527	-0.497844055222664
0.374583333333333	44.95	-0.027385220513291	-0.0303406553291618	0.0464797830355169	0.0607742323646784	0.0408718199786181	0.0765106368457658	0.997275058405544	-0.497643922838367
0.377916666666667	45.35	-0.0269849030872121	-0.0298326872200843	0.0535493590436694	0.066131023230192	0.0402265362838713	0.0850931612261527	0.996970910138329	-0.497449317587806
0.381270833333333	45.7525	-0.0265266193724212	-0.0292803693599949	0.0602088716530639	0.0710065395109305	0.0395095123380059	0.0930969219633627	0.996636726976391	-0.497264788437654
0.384625	46.155	-0.026017556985149	-0.0286908101156907	0.0661183856303773	0.0753870767334192	0.0387308127538023	0.100273886215593	0.996295913167816	-0.49709973159421
0.387958333333333	46.555	-0.0254683525420722	-0.0280718733401465	0.0710020149305236	0.0792708017727314	0.0379033910624432	0.106419669882433	0.995974028507944	-0.496962746601499
0.3913125	46.9575	-0.024880847599262	-0.0274195357077113	0.0747615133500603	0.0827267867707871	0.037025498182795	0.111503386171948	0.995688243634365	-0.49685796899371
0.394645833333333	47.3575	-0.024271791539076	-0.0267454213978038	0.077307971389288	0.0857321442311485	0.0361169964180642	0.115440560440416	0.995456679734457	-0.496789283966293
0.398	47.76	-0.0236429343226429	-0.0260444927714949	0.0787572454257668	0.0883444136221443	0.0351753315138501	0.118353027529062	0.995282049305637	-0.49675465523019
0.401333333333333	48.16	-0.0230102290140779	-0.0253286595267463	0.0792899837562593	0.0905507853528916	0.0342200472340724	0.120359238332973	0.995162860963006	-0.496749921376441
0.4046875	48.5625	-0.0223719926859562	-0.024592044536018	0.0792005888368745	0.0923985260730822	0.0332456720672326	0.121697250965606	0.995086645607495	-0.496767983507646
0.408020833333333	48.9625	-0.0217398287273701	-0.0238466874010705	0.0788198461815988	0.0938841055514823	0.0322689425469717	0.122583822045541	0.995039524085051	-0.496800641241406
0.411375	49.365	-0.0211068600956343	-0.0230860276718842	0.0784701400173227	0.0950455517246981	0.0312804126693317	0.123252666409253	0.995005453564792	-0.496840650307448
0.414708333333333	49.765	-0.0204795484020047	-0.0223220940973641	0.0784262902894282	0.095887542763128	0.0302933621052802	0.123875356167853	0.994971749195954	-0.496881395862479
0.4180625	50.1675	-0.0198468092450249	-0.0215477850802232	0.0788654656059102	0.0964395763495012	0.0292950999157179	0.12458071099375	0.994928757377423	-0.496919386013617
0.421395833333333	50.5675	-0.0192123406635815	-0.0207749972539261	0.0798388988430234	0.0967132004347988	0.0282968999127845	0.125410098902792	0.994872776277219	-0.496952631376095
0.42475	50.97	-0.0185640687988071	-0.0199962208095737	0.0812888858289152	0.0967298545503859	0.0272850416351537	0.126350891253862	0.994804344733255	-0.496982493062001
0.428083333333333	51.37	-0.0179069605148069	-0.0192231213619343	0.083015650564032	0.0965065543643858	0.0262714223020854	0.127299305865569	0.994731205576851	-0.497011740166015
0.4314375	51.7725	-0.0172315155249855	-0.0184479067068283	0.0847756832388235	0.0960571371673482	0.0252438188305901	0.12811670488034	0.994664661540967	-0.497045583776638
0.434791666666667	52.175	-0.0165428267957309	-0.0176771636235131	0.0862548866334949	0.0953981932377353	0.0242104777351874	0.128610733382488	0.994621180242407	-0.497089537240088
0.438125	52.575	-0.0158487092972326	-0.0169172447277934	0.0871591510485464	0.0945507349092721	0.0231813449904927	0.128594553085995	0.994617520883877	-0.497148555154545
0.441479166666667	52.9775	-0.0151460308425257	-0.0161601499567023	0.0872718695556588	0.0935184986376663	0.0221484242533379	0.127914380752061	0.994667573522517	-0.497227215314139
0.4448125	53.3775	-0.0144504568159637	-0.0154166593485648	0.0864645149867667	0.0923278719821179	0.0211302883950912	0.12649327372095	0.994778102574512	-0.497325876156141
0.448166666666667	53.78	-0.0137608337623012	-0.0146787583809772	0.0847209870806596	0.090977103183171	0.0201203005305785	0.124316044642366	0.994949168442489	-0.497444156592229
0.4515	54.18	-0.0130927526488694	-0.0139567793560181	0.0821810858507337	0.0894955614547549	0.0191366627685459	0.121503853402711	0.995168563492726	-0.497576251926718
0.454854166666667	54.5825	-0.0124435374934459	-0.013242772635114	0.0790403174560475	0.0878770835810001	0.0181717542470758	0.11819371219424	0.995422215279363	-0.497717510496658
0.4581875	54.9825	-0.0118247512203768	-0.0125465768362418	0.0756363589771501	0.0861537627373882	0.0172406882615376	0.114644361540943	0.99568735768893	-0.497859200910379
0.461541666666667	55.385	-0.0112296246473716	-0.0118603705158552	0.0722556197604369	0.0843159086990183	0.0163331827423262	0.11104074498447	0.99594847698743	-0.497996557102366
0.464875	55.785	-0.0106639472808832	-0.0111934583369949	0.0692437998679439	0.0823978589914772	0.0154600543709101	0.107629507973098	0.996187556395111	-0.498122824283853
0.468229166666667	56.1875	-0.0101168253950114	-0.0105381988142202	0.0667997165317965	0.0803869402438303	0.0146083465977906	0.104519195799114	0.996398114216636	-0.498236447903902
0.4715625	56.5875	-0.00958978417634803	-0.0099033325021685	0.0650833511904327	0.0783189598121479	0.0137854980032439	0.101831734092247	0.996573688776232	-0.498334944268418
0.474916666666667	56.99	-0.00907036705119882	-0.0092814435396792	0.0640788917141501	0.0761784986519744	0.0129775480204747	0.0995453063694248	0.99671763630278	-0.498420335737865
0.478270833333333	57.3925	-0.00855647985776826	-0.00867699243168743	0.0636798666310664	0.0739881680761963	0.0121862030680584	0.0976185147880354	0.99683429029275	-0.498494334524732
0.481604166666667	57.7925	-0.00804727625963468	-0.00809393126843733	0.0636611617904717	0.0717711474502837	0.0114136049772658	0.0959366516345186	0.996932326449441	-0.498560133494017
0.484958333333333	58.195	-0.00753447539513731	-0.00752526310830712	0.0637315931624858	0.06950816504447	0.0106488452110629	0.0943032394718119	0.997024965429365	-0.498622866689983
0.488291666666667	58.595	-0.00702497626523457	-0.00697827682457329	0.063581854428344	0.0672349727282074	0.00990185027999746	0.0925375262815574	0.997124166672549	-0.498686146250206
0.491645833333333	58.9975	-0.00651534976449565	-0.00644630267079351	0.0629295833124547	0.064930156556806	0.00916540237399281	0.0904215554299444	0.997243256460486	-0.498754539475365
0.494979166666667	59.3975	-0.00601679861683299	-0.00593606205867984	0.0615801973036295	0.062628667942886	0.00845214164339558	0.0878320599112545	0.997388916749216	-0.498829537823887
0.498333333333333	59.8	-0.00552922061281145	-0.00544124199290192	0.0594220605109749	0.0603075889993455	0.00775753794772918	0.0846639626186014	0.997565133727674	-0.498912491542754
0.501666666666667	60.2	-0.00506501043436923	-0.00496800889297412	0.0565125578801633	0.0580011579877014	0.00709474756851427	0.0809802662756372	0.997765097855907	-0.499000752039654
0.505020833333333	60.6025	-0.00462401110342524	-0.00451042456130331	0.052967738770388	0.0556857137718344	0.00645952075682152	0.0768536275573686	0.997980958025372	-0.499092153417902
0.508354166666667	61.0025	-0.0042156748619181	-0.00407411031360591	0.0490802019316732	0.0533949674517291	0.00586261796374608	0.0725250906295541	0.99819680042975	-0.499181484217201
0.511708333333333	61.405	-0.00383662561599192	-0.00365350918119113	0.0451111470528996	0.0511051612124953	0.00529790764871692	0.0681670968355222	0.998402276688086	-0.499265844764212
0.515041666666667	61.805	-0.00349074408201017	-0.0032537053728515	0.0414277155790838	0.0488494896646957	0.00477199045466478	0.0640509817145895	0.998584864736886	-0.499341071610366
0.518395833333333	62.2075	-0.00317042639015327	-0.00286952148037449	0.0382647754837304	0.0466044406107491	0.00427618486757892	0.0603006378694383	0.998741104254635	-0.499406262198307
0.521729166666667	62.6075	-0.00287446950742726	-0.00250551492742676	0.035857339677645	0.0444023855390451	0.00381315879562961	0.0570729414899566	0.998867490365782	-0.499460090999013
0.525083333333333	63.01	-0.0025928090163823	-0.0021568834563041	0.0342583151154767	0.0422200691218492	0.00337265545816819	0.0543706390545948	0.998967163615714	-0.499503785473299
0.5284375	63.4125	-0.00232080212847142	-0.00182567104137562	0.0334409746542109	0.0400752922891382	0.00295282868972025	0.0521950940020558	0.999042865157087	-0.499538301492873
0.531770833333333	63.8125	-0.00205440728119076	-0.0015134599877268	0.0332404341475342	0.03798448572007	0.00255169559537567	0.0504752178572293	0.999099344399952	-0.499565373878801
0.535125	64.215	-0.00178633157648594	-0.00121600679922645	0.0333972899094874	0.0359244799690697	0.00216093799932245	0.0490504560054893	0.999143604243542	-0.499587668759592
0.538458333333333	64.615	-0.0015182565603727	-0.000936647081216474	0.0336034245848066	0.0339232612890842	0.00178393125928834	0.0477491130840592	0.999182426683209	-0.499607539470643
0.5418125	65.0175	-0.00124769024301583	-0.000671509182717906	0.0335502911975873	0.0319576877803091	0.00141691761404514	0.0463348232726383	0.999224057113594	-0.499627918797643
0.545145833333333	65.4175	-0.000981164909417071	-0.000423497324279976	0.0329769192769722	0.0300535461388747	0.00106866017196474	0.044617181001509	0.999274604337796	-0.499650778735512
0.5485	65.82	-0.000720328468207377	-0.000189109299721053	0.0317018526243213	0.0281880116174802	0.000744738497293495	0.0424213561636281	0.999338550589717	-0.49967769636132
0.551833333333333	66.22	-0.000474292166222711	2.91485104743241e-05	0.0296845531016652	0.0263849395033643	0.000475187010137171	0.0397157113173335	0.999414871134245	-0.499708344607183
0.5551875	66.6225	-0.000245847522876509	0.000234417738543249	0.0269696483690073	0.0246223107179043	0.000339694981782549	0.0365187639198936	0.999500177472234	-0.499741844554038
0.558520833333333	67.0225	-4.26207313376977e-05	0.000424562299330834	0.0237749589221208	0.0229224839734633	0.000426696230066361	0.0330255801351349	0.999586404701003	-0.499775652462689
0.561875	67.425	0.000134961906809124	0.000602380139564193	0.0203326179967317	0.021264715081494	0.00061731397913131	0.0294211397144662	0.99966714557056	-0.499807792275199
0.565208333333333	67.825	0.000284121847679257	0.000766084341267252	0.016998214038253	0.0196701856937999	0.000817074318690506	0.0259972207306633	0.999735770387188	-0.499835879663771
0.5685625	68.2275	0.000408684964027755	0.000918151889639128	0.0140388357272608	0.0181196553829348	0.00100500064292033	0.022921841544111	0.999790521381268	-0.49985910926451
0.571916666666667	68.63	0.000511902514223517	0.00105795808303874	0.0117303617101609	0.0166240145850294	0.00117529549030674	0.0203459884688476	0.99983124247697	-0.499877077321698
0.57525	69.03	0.000599213261060417	0.00118518841391503	0.0102372834603914	0.0151927835052892	0.00132805425668874	0.0183200066399276	0.999859866535135	-0.499890187298295
0.578604166666667	69.4325	0.000678414722578141	0.00130188150737026	0.00957715010707007	0.0138087133669333	0.00146804018849739	0.0168048317166068	0.999879167890019	-0.499899303919531
0.5819375	69.8325	0.000754955701866447	0.00140703665250495	0.00966857513609445	0.0124894301073969	0.0015967812164705	0.0157945310018961	0.999890826442666	-0.499904916795305
0.585291666666667	70.235	0.000835087870310971	0.00150242328967182	0.0103101696185876	0.0112185824826635	0.00171890880865996	0.0152366725529025	0.999896515640609	-0.49990764633461
0.588625	70.635	0.000921110310701113	0.00158730743918135	0.0112136997197805	0.0100117387776056	0.00183520819281093	0.0150326968557347	0.999897936392141	-0.499908255008334
0.591979166666667	71.0375	0.00101497829542415	0.00166320154645572	0.0120726629997873	0.00885320713943018	0.00194844048518676	0.0149709207652733	0.999897717219525	-0.499908030236547
0.5953125	71.4375	0.00111389608411713	0.00172960417288038	0.0125762962932607	0.00775641344918784	0.00205725425775637	0.0147758308751361	0.999899125583249	-0.499908570653521
0.598666666666667	71.84	0.00121525278996616	0.00178778127723692	0.0124915228138309	0.00670636694245462	0.00216171257080108	0.0141779229711304	0.999905193748432	-0.49991135594215
0.602	72.24	0.00131245051136792	0.00183743137191865	0.0116823084233709	0.00571463065883639	0.00225802577294874	0.0130051272068241	0.999917285302728	-0.499917173264013
0.605354166666667	72.6425	0.00140069715688206	0.00187958734931969	0.0101233220955586	0.00476721673226322	0.00234409921484141	0.0111896383151018	0.999934608442111	-0.499925979213247
0.6086875	73.0425	0.00147332163476986	0.00191412172870901	0.0079431256783323	0.00387433606296882	0.00241547896529796	0.00883763121377005	0.999953858564783	-0.49993663104241
0.612041666666667	73.445	0.00152694445124417	0.00194185351650109	0.00533227625662188	0.00302337982028037	0.00247029440284615	0.00612976309612468	0.999971275283409	-0.499947593712681
0.615375	73.845	0.00155869909217973	0.00196281156508017	0.00261160675584262	0.00222367839589491	0.00250642616088614	0.00343004889987484	0.999983517636203	-0.499956903447539
0.618729166666667	74.2475	0.00156923779288287	0.00197762519018465	6.45534561728843e-05	0.00146421491767891	0.00252458088471429	0.00146563722450588	0.999989729095504	-0.49996320081996
0.622083333333333	74.65	0.00156104787362796	0.00198650501638468	-0.00199692564515644	0.000749324432519941	0.00252647435052879	0.00213288516743279	0.999991129589413	-0.499966043800865
0.625416666666667	75.05	0.00153916756845946	0.00198980317792082	-0.00334323615458985	8.24006303791238e-05	0.00251562188944626	0.00334425146321917	0.999990386471256	-0.499966715411657
0.628770833333333	75.4525	0.00150954754865829	0.00198791049376795	-0.00387498599866315	-0.000545449653061615	0.00249610134667906	0.00391318691271711	0.999989936351006	-0.499967294306293
0.632104166666667	75.8525	0.00147916243846737	0.00198119271927114	-0.00359422957272477	-0.00112700334116464	0.00247245750423859	0.00376677882977559	0.999990812588927	-0.499968881874744
0.635458333333333	76.255	0.00145371974535661	0.00196990586572178	-0.0026299180476814	-0.00167024001475454	0.0024482300173482	0.00311547278023859	0.999992424587934	-0.499970881130002
0.638791666666667	76.655	0.00143808937342262	0.00195452084882817	-0.00122740942364235	-0.00216933060375216	0.00242657223145224	0.0024924945660165	0.999993312548742	-0.499971532541258
0.642145833333333	77.0575	0.00143448655056413	0.00193517031119998	0.000329871255860351	-0.00263171366170087	0.00240886608118824	0.00265230689073227	0.999992418489945	-0.499969763536163
0.645479166666667	77.4575	0.00144284631243029	0.00191240619858373	0.00170623967498338	-0.00305312114707855	0.00239564249204157	0.00349754236103376	0.999989927303442	-0.499966431779788
0.648833333333333	77.86	0.00146070022402144	0.00188624510790266	0.00263242765279711	-0.00344056807818054	0.00238570026439681	0.00433211080742469	0.999987170132315	-0.499963342258684
0.652166666666667	78.26	0.00148327761827078	0.00185729595791863	0.0028899953791389	-0.00379116301517352	0.00237690150577678	0.00476707355712745	0.999985793375818	-0.49996206677932
0.655520833333333	78.6625	0.00150502761564981	0.00182546720068305	0.00238430505629823	-0.00411131717837745	0.002365890662021	0.00475266657180059	0.999986491076744	-0.499963232862513
0.658854166666667	79.0625	0.00151961445334724	0.00179140617039849	0.00114971171108329	-0.00439904339792386	0.00234911986798537	0.00454680325453165	0.999988416189846	-0.499966333389195
0.662208333333333	79.465	0.00152182911738597	0.00175492551434814	-0.000679418528746038	-0.00465981176717955	0.00232287051370365	0.00470908220811109	0.999989545335736	-0.499969622323743
0.665541666666667	79.865	0.00150789908205769	0.00171670077438778	-0.00283507537633703	-0.00489201923354633	0.00228491163734049	0.00565415816642052	0.99998782197968	-0.499970070949718
0.668895833333333	80.2675	0.00147612226383787	0.00167646622230065	-0.00503881922973885	-0.00509993808121873	0.00223371348483033	0.00716931430907105	0.9999824823983	-0.499965550005251
0.67225	80.67	0.00142753185281152	0.00163465813890853	-0.00696157098564643	-0.00528311505990193	0.00217024294075373	0.00873926629210696	0.999974758991906	-0.499958030198976
0.675583333333333	81.07	0.00136595738332166	0.00159174435288745	-0.00832183188477941	-0.00544144831867211	0.00209749604481154	0.00994294954846452	0.999967441626951	-0.499951284718757
0.6789375	81.4725	0.00129590820061603	0.00154737749487381	-0.00894742450472914	-0.00557753328573531	0.00201835457144324	0.0105434948106078	0.999963333620109	-0.499947792737422
0.682270833333333	81.8725	0.00122455329501086	0.00150229174597382	-0.00875682073340117	-0.00569019463991191	0.00193814634698803	0.0104431903361476	0.999964042664835	-0.499948614238618
0.685625	82.275	0.00115744116092511	0.00145610395448374	-0.00780005738473295	-0.00578137296793752	0.00186008300010156	0.00970902511066512	0.999969048869574	-0.499953362724773
0.688958333333333	82.675	0.00110089167994503	0.00140956217192962	-0.00625865192322519	-0.00585057932222236	0.00178852677013992	0.0085673801305712	0.999976044890691	-0.49996037383175
0.6923125	83.0775	0.0010579658960148	0.00136225440864648	-0.00437598057858804	-0.00589952627024548	0.00172482721192796	0.00734531253504548	0.999982381754714	-0.499967220396241
0.695645833333333	83.4775	0.00103061335108226	0.00131492901649378	-0.00248553872472156	-0.00592868870086062	0.00167068913860308	0.00642862757233633	0.999986191994677	-0.499971240323763
0.699	83.88	0.001017374729446	0.00126714667652309	-0.000876889870856345	-0.00593977062053307	0.00162502678129895	0.00600414947100405	0.999987389773972	-0.499971787209076
0.702333333333333	84.28	0.00101497767796627	0.00121964042341814	0.000168052425134241	-0.00593416794570586	0.00158672696113899	0.00593654704566858	0.999987170391202	-0.499970769661802
0.7056875	84.6825	0.00101814843431618	0.00117194406839424	0.000489151309470264	-0.00591348584616037	0.00155244295667987	0.00593368214992137	0.999987000305147	-0.499970339232389
0.709020833333333	85.0825	0.00102072684248553	0.00112476318796629	2.79497679474123e-05	-0.00587966814142177	0.00151887310726557	0.00587973457247676	0.999987444403716	-0.499971235939493
0.712375	85.485	0.00101664297165476	0.00107760866156944	-0.00114936818554986	-0.00583390683031536	0.00148148687449619	0.00594605046486779	0.999987725760061	-0.499972497640974
0.715729166666667	85.8875	0.00100079882376657	0.00103086500774365	-0.00285414462840015	-0.00577780621720013	0.00143676057498905	0.00644431425702859	0.99998625248539	-0.499971715709251
0.7190625	86.2875	0.000970248369852999	0.00098489621315788	-0.00479979028171777	-0.00571296146249463	0.0013825347915677	0.00746162954189104	0.999981874110058	-0.49996709655625
0.722416666666667	86.69	0.000923829707938278	0.000939197545066534	-0.00669587996098218	-0.00563941168367645	0.00131740402228334	0.00875430023416316	0.9999748325808	-0.499959729760752
0.72575	87.09	0.000863851802324687	0.000894400451965928	-0.00821490378533668	-0.00555861167440962	0.00124345973189986	0.00991881081325891	0.999967207749005	-0.499952498013292
0.729104166666667	87.4925	0.000793572610411932	0.000850005963319721	-0.00912644137185862	-0.00546984000348336	0.00116287042514422	0.0106400696321819	0.999961801455064	-0.499947787535014
0.7324375	87.8925	0.000719461614843265	0.000806624513083086	-0.00926781295144181	-0.00537431268371972	0.00108086452450777	0.0107133371890043	0.999961000261214	-0.499947132526633
0.735791666666667	88.295	0.000646984037218423	0.000763772709124126	-0.00860931963570731	-0.00527088098446627	0.00100096807922044	0.0100946803288754	0.999965332038239	-0.499950832316449
0.739125	88.695	0.000583123943920182	0.000722040802959649	-0.00725314115365777	-0.00516091691473054	0.000928103687694237	0.00890186047945236	0.999973185045867	-0.499957984929048
0.742479166666667	89.0975	0.00053199371858832	0.000680964342769915	-0.0053883909667054	-0.00504327607516122	0.000864135262989244	0.00738033812100543	0.999981791006929	-0.499966840178678
0.7458125	89.4975	0.000497119150704922	0.00064110767051169	-0.00332060379910005	-0.00491986075782407	0.000811262285075862	0.0059356077588546	0.999988367975186	-0.499974746514614
0.749166666666667	89.9	0.000478526720520965	0.000602022549407732	-0.00134215152499138	-0.00478982060254585	0.000769037692345398	0.00497430921039388	0.999991744736929	-0.499979105572024
0.7525	90.3	0.000474407209185777	0.000564237593264801	0.000223603953047738	-0.00465569252412218	0.000737174512432906	0.00466105906495355	0.999992434084029	-0.499979361962362
0.755854166666667	90.7025	0.000480464763649561	0.000527315691619034	0.00115970425074589	-0.00451691271047892	0.000713378039847379	0.00466341231109626	0.999992120905282	-0.499978261920248
0.7591875	91.1025	0.000490918874661728	0.000491741105297546	0.0013213228107129	-0.00437640449379858	0.000694845778672066	0.00457152165733146	0.999992311130669	-0.499978332026932
0.762541666666667	91.505	0.000499557484202435	0.000457085231448472	0.000699665906015421	-0.00423361040941602	0.000677114900759811	0.00429103594470567	0.999993314821936	-0.499980114912773
0.765895833333333	91.9075	0.000500370828050993	0.000423580844415387	-0.000593859145174698	-0.0040904859520807	0.00065558500388591	0.00413336957075909	0.999994070882018	-0.499982050886092
0.769229166666667	92.3075	0.000488900909842645	0.000391424359053547	-0.00232497668137864	-0.00394878064448115	0.000626288374876499	0.00458239949668112	0.999992976475233	-0.499980905786258
0.772583333333333	92.71	0.00046254606614635	0.000360206995378725	-0.00422223617623504	-0.00380730489433693	0.000586257573790934	0.00568531871457967	0.999989111507534	-0.499975349191384
0.775916666666667	93.11	0.000421660823807959	0.000330306362497815	-0.00594664034158988	-0.00366809016340415	0.000535630603532831	0.00698694617118857	0.999983194372913	-0.49996795690558
0.779270833333333	93.5125	0.000368244410337506	0.000301337391085941	-0.00722732354634586	-0.00352938684547145	0.000475823674286283	0.00804305769894462	0.999977320427219	-0.499961612458541
0.782604166666667	93.9125	0.000307518235813963	0.000273649747172272	-0.00782989562195143	-0.00339268585384714	0.000411645052788905	0.00853332190612475	0.999974149713563	-0.499958430995133
0.785958333333333	94.315	0.000244674964803334	0.000246889529852753	-0.00764876781608832	-0.00325591273605132	0.000347592114916932	0.00831291867211569	0.999975272399714	-0.499959380132344
0.789291666666667	94.715	0.000186805717862958	0.000221384494932108	-0.00669815761523779	-0.00312038241805503	0.000289667862944166	0.00738932350580721	0.999980390356673	-0.499964348827591
0.792645833333333	95.1175	0.000138950239947468	0.000196813944638469	-0.00510156314056316	-0.00298410174399726	0.000240920937208897	0.00591022924222742	0.999987476480871	-0.499972271544569
0.795979166666667	95.5175	0.000105915730471734	0.000173482947860062	-0.00311409655171214	-0.00284864614891026	0.000203259625010916	0.00422047180005822	0.999993680725247	-0.499981060959157
0.799333333333333	95.92	8.93460847812829e-05	0.000151099721538333	-0.00101234569485884	-0.00271244477428344	0.000175538738501523	0.00289520300832891	0.999997068306904	-0.499987610963902
0.802666666666667	96.32	8.89892999601104e-05	0.000129940165865173	0.000862409621036893	-0.00257756821507728	0.00015749140361448	0.0027180154999252	0.999997327734682	-0.499987839999809
0.806020833333333	96.7225	0.00010193298312001	0.000109733582018527	0.00224991517199458	-0.00244294607273629	0.000149772467664658	0.00332116000750778	0.999995855037666	-0.499984222459414
0.809354166666667	97.1225	0.000123162869058483	9.07192086237203e-05	0.00293005927299642	-0.00231102763981837	0.000152967536189975	0.00373176849433037	0.999994672855176	-0.499981786931597
0.812708333333333	97.525	0.000146840565469395	7.26408445965256e-05	0.00281838438892425	-0.00218101972490047	0.00016382565113885	0.00356372524251475	0.999995076188822	-0.499982377496624
0.8160625	97.9275	0.000166475339660227	5.55952134827788e-05	0.00194184141335463	-0.00205457608619084	0.000175513151863852	0.00282701803470837	0.999996859960247	-0.499985936794616
0.819395833333333	98.3275	0.00017643724783788	3.96474041060805e-05	0.000466593503454646	-0.00193311883189414	0.000180836995874617	0.00198863217204435	0.999998473285093	-0.49999043833326
0.82275	98.73	0.000172923067977203	2.45621524211455e-05	-0.0013746900723177	-0.00181557308248408	0.000174658772382631	0.00227729629446183	0.999998158243491	-0.499990174394518
0.826083333333333	99.13	0.000154334596291627	1.04888074962752e-05	-0.00325409792976321	-0.00170355857509489	0.000154690603125056	0.00367304576002921	0.999995170908183	-0.499983498174483
0.8294375	99.5325	0.000121316745130176	-2.78702032248872e-06	-0.00487997179769785	-0.00159554403938031	0.000121348754139703	0.00513418791318826	0.999990390423767	-0.49997578720818
0.832770833333333	99.9325	7.7520820759697e-05	-1.51364649634922e-05	-0.00596169947751819	-0.00149248606832738	7.89847467733365e-05	0.00614567940299459	0.999986048468452	-0.499970120799046
0.836125	100.335	2.75362699385333e-05	-2.67463310449906e-05	-0.00632596413598628	-0.00139252414805739	3.83876592995197e-05	0.00647741813940613	0.999984332777599	-0.499968003496975
0.839458333333333	100.735	-2.18799320173277e-05	-3.74996062684304e-05	-0.00589749834679635	-0.0012962498523405	4.34160326995706e-05	0.00603827379556099	0.999986236039538	-0.499970031873748
0.8428125	101.1375	-6.50942601118569e-05	-4.75529221515935e-05	-0.00472646689935756	-0.00120183282001555	8.06135416953355e-05	0.00487687312506581	0.999990890509253	-0.499975806590701
0.846145833333333	101.5375	-9.62941145493428e-05	-5.67989045000345e-05	-0.00299954785162711	-0.00110995728041103	0.00011179745994094	0.00319832651218388	0.9999959724504	-0.499983976164118
0.8495	101.94	-0.00011232974493694	-6.53676578312378e-05	-0.000959186770191878	-0.00101919887868943	0.000129965004089331	0.00139957336872095	0.999999157150342	-0.499992396289237
0.852833333333333	102.34	-0.000111817180601854	-7.31659818615017e-05	0.00105927216111976	-0.000930672562008152	0.000133627627306277	0.00141003862677522	0.999999257276851	-0.499993576957493
0.8561875	102.7425	-9.60934618448858e-05	-8.03056919132814e-05	0.0027696036484835	-0.000843525681970653	0.00012523161566875	0.00289520982760096	0.999996936256768	-0.499986816005638
0.859541666666667	103.145	-6.88002329622229e-05	-8.67532266111136e-05	0.00389663064636343	-0.000758799237764539	0.000110723052627244	0.00396982451468711	0.99999417599091	-0.499981333151029
0.862875	103.545	-3.56018671159801e-05	-9.24966766832138e-05	0.00427115197331475	-0.000677621344954632	9.91116952714607e-05	0.00432457048344556	0.999993019196521	-0.499979310051239
0.866229166666667	103.9475	-2.39369279688462e-06	-9.76349794052933e-05	0.00384824228666805	-0.000599651080462607	9.76643177863743e-05	0.0038946822868111	0.999994275203103	-0.499981244744212
0.8695625	104.3475	2.42645554872218e-05	-0.000102136399036793	0.00270969603335904	-0.00052646026136186	0.000104979105831568	0.00276036464982345	0.999997069109197	-0.499986615667499
0.872916666666667	104.75	3.96014981555542e-05	-0.000106093836619873	0.00103298147820635	-0.000457575131027577	0.000113243899724836	0.00112979012867536	0.999999460583366	-0.499994002650691
0.87625	105.15	4.02496693866234e-05	-0.000109497044786001	-0.000887565361258781	-0.000394047812419983	0.000116660356173809	0.000971105529270328	0.999999625634291	-0.499995246414719
0.879604166666667	105.5525	2.54209439564458e-05	-0.000112428272464979	-0.00275990563995152	-0.000335000893809532	0.0001152663907698	0.00278016271831153	0.999997101150714	-0.499986932301965
0.8829375	105.9525	-2.98049676335171e-06	-0.000114888708957842	-0.00425718217887956	-0.000280811775565909	0.000114927363177601	0.00426643356416881	0.999993135093557	-0.499979360873186
0.886291666666667	106.355	-4.13235104554641e-05	-0.000116943186583081	-0.00515054805921032	-0.000230216972403352	0.000124029598905133	0.00515569056137175	0.99998989296087	-0.499974522846833
0.889625	106.755	-8.35759839610655e-05	-0.000118594680336031	-0.00528044707813394	-0.000183121870012095	0.000145084952007662	0.00528362138729205	0.999989273424414	-0.499973558964893
0.892979166666667	107.1575	-0.000123941332166251	-0.000119886493921108	-0.00462045964600427	-0.000138171832316025	0.000172436148309572	0.00462252515359295	0.99999165531474	-0.499976661589651
0.8963125	107.5575	-0.000155927790312687	-0.000120819181457782	-0.00327602915752397	-9.52396337243863e-05	0.000197258080696142	0.00327741325267034	0.99999566215707	-0.49998310141302
0.899666666666667	107.96	-0.00017514225926846	-0.000121416232834133	-0.00143891313178682	-5.32711025395313e-05	0.000213111971923899	0.00143989888922602	0.999999036497068	-0.499991547756641
0.903	108.36	-0.00017858723507015	-0.000121678784581334	0.000584481928711692	-1.25171930021151e-05	0.000216099808299757	0.000584615946678836	0.999999864889132	-0.499997441362522
0.906354166666667	108.7625	-0.000165979951167455	-0.000121617659624416	0.00250156785872285	2.75274504551675e-05	0.000205767342700612	0.00250171931125851	0.999997809378901	-0.499989391597699
0.909708333333333	109.165	-0.000139443751303805	-0.00012123889134235	0.00399915029565813	6.63355776474332e-05	0.000184779405106737	0.00399970042579745	0.999994241068889	-0.499981787076373
0.913041666666667	109.565	-0.000103599105695699	-0.000120559419747855	0.00484021363518555	0.000103202460875667	0.000158957064614594	0.00484131374547931	0.999991435988188	-0.499977217436623
0.916395833333333	109.9675	-6.38289384456534e-05	-0.000119586856610183	0.00490560077224556	0.000137989460034118	0.000135554969134309	0.00490754113866983	0.99999111035656	-0.499976610406098
0.919729166666667	110.3675	-2.69567856522359e-05	-0.000118354153974672	0.00418874644749689	0.000169656643468927	0.000121385229973671	0.00419218083795189	0.99999345768682	-0.49998004585187
0.923083333333333	110.77	1.55667300485773e-06	-0.000116871548435974	0.00279968935923772	0.000198083615491068	0.00011688191504534	0.00280668801738899	0.999997038257731	-0.499986761686993
0.926416666666667	111.17	1.68715724246352e-05	-0.000115186292872972	0.000978740492499471	0.000222594972266343	0.000116415342725509	0.0010037337661633	0.999999609817282	-0.499995240605263
0.929770833333333	111.5725	1.67714330668245e-05	-0.000113308009164999	-0.00100176890433528	0.000243427824147007	0.000114542506992166	0.001030920968485	0.999999607242463	-0.499995420590799
0.933104166666667	111.9725	1.34412473131235e-06	-0.000111289904916548	-0.00280144072762631	0.000260531799060433	0.000111298021580024	0.00281352927276847	0.999997032415847	-0.499986775346488
0.936458333333333	112.375	-2.70365757585145e-05	-0.000109134123912319	-0.00415160785665925	0.000274589657657596	0.000112433239884188	0.00416067870371737	0.999993451341651	-0.499979833004141
0.939791666666667	112.775	-6.34200943031477e-05	-0.000106890020862574	-0.00481961871665168	0.000286087273067483	0.000124288313696106	0.00482810216355354	0.999991101686181	-0.499976146161858
0.943145833333333	113.1775	-0.00010229398328728	-0.000104546476037102	-0.00470421602307044	0.000295938221988128	0.000146266963695001	0.00471351544210329	0.999991416660187	-0.499976446308151
0.946479166666667	113.5775	-0.000136879002777907	-0.000102143214846039	-0.00382255960397684	0.00030477782077028	0.000170789630073252	0.00383469052805948	0.999994203170755	-0.49998062154219
0.949833333333333	113.98	-0.000161887923496382	-9.96551592915698e-05	-0.00230242137462	0.000313365714949011	0.000190102210790402	0.00232364847978617	0.999997759320238	-0.499987774484268
0.9531875	114.3825	-0.000172883918074323	-9.70976360212035e-05	-0.000387882787974521	0.000322090175648853	0.000198284644008646	0.000504177685401086	0.999999837638572	-0.499996184416951
0.956520833333333	114.7825	-0.000167969841986061	-9.44851885467109e-05	0.00160485269593315	0.000331073651353166	0.000192720830922684	0.00163864637376837	0.99999909706183	-0.499993676848442
0.959875	115.185	-0.000147637346404846	-9.17828553176158e-05	0.00338351818952034	0.000340326433206559	0.000173841532965281	0.0034005907457314	0.999995891102259	-0.499984955462095
0.963208333333333	115.585	-0.000115101923444166	-8.90237682328128e-05	0.00464696650009709	0.000349381814592672	0.000145511800521182	0.00466008211358906	0.999992112884939	-0.499978293486395
0.9665625	115.9875	-7.49056475802315e-05	-8.61766428924687e-05	0.00521013984855978	0.00035781346667454	0.00011418086450728	0.00522241205943041	0.99998996666005	-0.499975081207265
0.969895833333333	116.3875	-3.36227879536962e-05	-8.32847393783679e-05	0.00497834770667086	0.000364894402095808	8.98155870832112e-05	0.0049917024964631	0.999990744894303	-0.499976011442164
0.97325	116.79	2.93255375956142e-06	-8.03248852256665e-05	0.00398675460709579	0.00037010852407083	8.03783992007132e-05	0.00400389717859855	0.999993989245686	-0.49998083597115
0.976583333333333	117.19	2.88211020718627e-05	-7.73510802243596e-05	0.0024048825759267	0.000372919944914094	8.25460207188211e-05	0.00243362476345688	0.999997750301332	-0.499988432919071
0.9799375	117.5925	4.05126756287277e-05	-7.43465210494047e-05	0.000466740068518595	0.000373104319908215	8.46680700072233e-05	0.000597539224733334	0.999999861559285	-0.499997195139455
0.983270833333333	117.9925	3.63090593383583e-05	-7.13697562294123e-05	-0.00149738554716156	0.000370666765527365	8.00749017750391e-05	0.0015425813845353	0.999999140062543	-0.499993257853571
0.986625	118.395	1.71274723016897e-05	-6.84038020281526e-05	-0.00319736583069829	0.000365859978721597	7.05154624132313e-05	0.00321822960326748	0.999996149803299	-0.49998493554371
0.989958333333333	118.795	-1.34710155762774e-05	-6.55023143003838e-05	-0.00434367886649866	0.000359262875516657	6.68731742880699e-05	0.00435851074439327	0.999992853188399	-0.499978948196538
0.9933125	119.1975	-5.06711156065466e-05	-6.26410464521169e-05	-0.00476705735894228	0.000351483026453771	8.05696137351314e-05	0.00477999750850676	0.999991313977179	-0.499976506038438
0.996645833333333	119.5975	-8.78432109136508e-05	-5.98616382318653e-05	-0.00439539118327826	0.00034336683690775	0.000106300731114244	0.00440878264816131	0.999992514088142	-0.499978128748292
1	120	-0.000119201109927342	-5.71295350388897e-05	-0.00328352122456246	0.000335523428032366	0.000132184297031342	0.00330061927566793	0.99999570676075	-0.499983427529196


==> data/traj_pcbf.dat <==
tau	t	px	py	vx	vy	pnorm	vnorm	h	r
0	0	0.632139225171164	0.632139225171164	0	0	0.89397986554508	0	0.000999999999999779	-0.0522782068870825
0.00335416666666667	0.4025	0.631978444093117	0.631977275541749	-0.039819766104783	-0.0402300190914779	0.893751660473718	0.0566044892984673	0.0256032820160503	-0.0612428399050805
0.0066875	0.8025	0.631503956671714	0.631495631265609	-0.0786985425545365	-0.0801753544753778	0.8930755732857	0.112345663313991	0.0484513585229059	-0.0692864851328722
0.0100416666666667	1.205	0.630714784999695	0.630688549781541	-0.11730267123363	-0.12033609256163	0.891946852028053	0.168049670786783	0.0698878193877678	-0.0765282018308014
0.013375	1.605	0.629623836104998	0.629566328364362	-0.155418499974779	-0.160213674945092	0.890381905028262	0.223211406011929	0.0897014932049944	-0.0828912185172481
0.0167291666666667	2.0075	0.628218237177249	0.628115211446362	-0.193835926297116	-0.200306598420737	0.88836190394028	0.278738407282433	0.108174189819689	-0.0884546954914877
0.0200625	2.4075	0.626513695533609	0.626353495826218	-0.232384300504018	-0.240116653481127	0.885910894178926	0.334153363591805	0.125075359172357	-0.0931305507813502
0.0234166666666667	2.81	0.624484839507503	0.624259435282963	-0.271801058758732	-0.280141018675952	0.882995559057074	0.390326537513359	0.140573658486748	-0.0969386365829395
0.02675	3.21	0.622151158546978	0.621859320294384	-0.311756690857357	-0.319881868411484	0.879648269661426	0.446672860192728	0.154395564423062	-0.0997773912661497
0.0301041666666667	3.6125	0.619476894188543	0.619123434561326	-0.352792343508233	-0.359835238689754	0.875822727300734	0.50392840428075	0.166603816240912	-0.101618519088193
0.0334375	4.0125	0.616488907245696	0.616086052786032	-0.394314263704893	-0.399504114767231	0.871562159111136	0.561326354518546	0.176926166243783	-0.102376162347425
0.0367916666666667	4.415	0.61314458352287	0.612709503868001	-0.436643846554794	-0.439383778515417	0.866809792534443	0.619448104006019	0.185377710066995	-0.102006177858198
0.040125	4.815	0.609482169677742	0.60903603004404	-0.478978379159358	-0.478978467633643	0.861622539774171	0.677377782451416	0.191764964213307	-0.10047730315073
0.0434791666666667	5.2175	0.605454982675002	0.605020014790614	-0.521530668002282	-0.518783016421039	0.855935134425046	0.735615426560522	0.196113761062281	-0.0977551469744176
0.0468125	5.6175	0.601114653962218	0.600711645577774	-0.563471288381181	-0.558303134903822	0.849819573992547	0.793222719841901	0.19835253006249	-0.0938771629913059
0.0501666666666667	6.02	0.596410765258116	0.596057366923201	-0.605082416845683	-0.598033246504068	0.843202339642859	0.850745846360714	0.198518977122965	-0.0888103045582113
0.0535208333333333	6.4225	0.591374813541499	0.591083408329657	-0.645957429535965	-0.637726831172937	0.836124252544947	0.907720503222543	0.196612952593996	-0.0825914221444152
0.0568541666666667	6.8225	0.586047188158331	0.585823924226282	-0.685829532217314	-0.677138347021979	0.828638025282552	0.963783423943926	0.192675502023094	-0.0752744258849826
0.0602083333333333	7.225	0.580367004403384	0.580213455642273	-0.725302919538641	-0.716761066166632	0.820654320593333	1.0197111115721	0.186637224849543	-0.0667499369438563
0.0635416666666667	7.625	0.574409195390756	0.57432197557226	-0.764099938093363	-0.756103261816433	0.812275603089666	1.07496086343817	0.178508983910941	-0.0570768717828912
0.0668958333333333	8.0275	0.568101648618798	0.568076117533945	-0.802994613581434	-0.795656971029214	0.803399003282825	1.13042928349728	0.168074308433997	-0.0460560416628032
0.0702291666666667	8.4275	0.561522611705106	0.561553743549371	-0.841818912743114	-0.834930831609898	0.794134906895823	1.18565111876335	0.155303415558453	-0.0337205649184485
0.0735833333333333	8.83	0.554587242770402	0.554673601161093	-0.881354087246234	-0.874415480384778	0.78436586722568	1.24152626208316	0.139843893906488	-0.0197951291318132
0.0769166666666667	9.23	0.547377002961797	0.547521436151115	-0.921334288122552	-0.913619908647021	0.774210117743509	1.29752002217557	0.121685881918112	-0.00432992412747361
0.0802708333333333	9.6325	0.539797463275811	0.540009955334684	-0.96116043438368	-0.951831138156668	0.763539162859095	1.35270539889114	0.101495599746339	0.00313622574669373
0.0836041666666667	10.0325	0.53196799762227	0.532264027730957	-0.995309248358727	-0.983642556988354	0.752525710996394	1.39935455828285	0.0843239839888481	0.00251408817312117
0.0869583333333333	10.435	0.523833660340921	0.524235092337931	-1.02494704105966	-1.01034856572897	0.741096576530162	1.43920834532306	0.070005549262416	0.00211894097299728
0.0902916666666667	10.835	0.515528937223794	0.516059996482454	-1.05066651770901	-1.03282902629831	0.729443627077902	1.473307818821	0.0582268887344499	0.00175363107071817
0.0936458333333333	11.2375	0.506977731225456	0.5076656585969	-1.0733543047459	-1.05224345184413	0.717461386331791	1.503098714478	0.0484990919569945	0.00149916993046828
0.097	11.64	0.498255599376866	0.499125713374251	-1.09317888865555	-1.06910260574596	0.705255358052496	1.52905868566742	0.0406604774204025	0.00127734687327681
0.100333333333333	12.04	0.489440111609197	0.490512764412966	-1.11027868838662	-1.0838353796278	0.692931738993152	1.55158560705443	0.0345503020585208	0.00105153204713913
0.1036875	12.4425	0.4804412300266	0.481733790659559	-1.12508731953011	-1.09703390801536	0.680361095722484	1.57140219928028	0.0299049666568776	0.00088337004989685
0.107020833333333	12.8425	0.47138887728004	0.472909470282983	-1.13767104339966	-1.10885450285146	0.667720630733144	1.58866412796539	0.026577943023436	0.000720885843918238
0.110375	13.245	0.46218593082787	0.463938911518867	-1.14849830460181	-1.11969857663911	0.654870329360352	1.6039866764412	0.0242868412498912	0.000610373585263514
0.113708333333333	13.645	0.452959911788519	0.454941124945415	-1.15779708313494	-1.12961948079098	0.641984508266408	1.61757047979316	0.0227925285191306	0.000518760764205374
0.1170625	14.0475	0.443605711111702	0.445809982198739	-1.16608379511614	-1.13887514830627	0.628913799466158	1.62996565014791	0.0217904536736837	0.000476920553557348
0.120395833333333	14.4475	0.434246461815563	0.436664347885859	-1.17364964355705	-1.14743268589704	0.615829312645897	1.6413577472588	0.0210201770031216	0.000456328219591628
0.12375	14.85	0.424769115232547	0.427394888003267	-1.18094439305772	-1.15544075517383	0.602573805891665	1.65217220597949	0.0202327248023165	0.000238386877363829
0.127083333333333	15.25	0.415292791346393	0.418121501458751	-1.18814741811657	-1.16280896393412	0.589316292432509	1.66247375130636	0.0192630130287521	0.000252375735893744
0.1304375	15.6525	0.405698681546427	0.408733071160562	-1.1955096668825	-1.16961928304711	0.575894212220312	1.67249891805202	0.0180019724713479	0.000283436463338612
0.133770833333333	16.0525	0.396104833299411	0.399351101655398	-1.20297444545653	-1.1757703306166	0.562476969623232	1.6821365541417	0.0164553877651796	0.000299821335527007
0.137125	16.455	0.386390404869408	0.389863365909163	-1.21054456036649	-1.18132712043021	0.548899798736679	1.69143486368729	0.0146787869988138	0.000323340192215272
0.140458333333333	16.855	0.376678762532034	0.380390226250356	-1.21704332403599	-1.1871473972811	0.535335048702643	1.70015099195684	0.0128347788887451	0.000321799283098816
0.1438125	17.2575	0.366862071542708	0.370806363779202	-1.22153167032739	-1.1941132081007	0.52161780927779	1.70822890016923	0.0110855433742212	0.000323381153698821
0.147166666666667	17.66	0.357016183898518	0.361164202527143	-1.22455674615118	-1.20132273382094	0.507838691665501	1.71543450336624	0.0096371751151999	0.00030578899031914
0.1505	18.06	0.347209834107698	0.351527561090432	-1.2269033521706	-1.20771590682653	0.494091383356645	1.7215892504222	0.00866021922251003	0.000263490550770227
0.153854166666667	18.4625	0.337326563965723	0.34178190611275	-1.22841483914304	-1.21345647861734	0.480212538469151	1.72669616392845	0.0082472439539758	0.000225056609792287
0.1571875	18.8625	0.327496327042733	0.332053467233814	-1.22898960422155	-1.21855995304998	0.466383264417237	1.73069460230909	0.00842770531561432	0.000177252097610776
0.160541666666667	19.265	0.317603677996295	0.322225177886687	-1.22867050017177	-1.223168767148	0.452439124679642	1.73371653707251	0.00914168321929099	0.000142850217328798
0.163875	19.665	0.307778138936414	0.312423051636383	-1.22760754580349	-1.22729096011538	0.438560766600197	1.73587539509453	0.0102391736616811	0.000115687553975936
0.167229166666667	20.0675	0.297902026691499	0.302528058396633	-1.22602135507208	-1.23102610622375	0.42458078574535	1.73739852575544	0.0115334235806199	0.000110471823511262
0.1705625	20.4675	0.288101035852447	0.292666280630999	-1.22421185847928	-1.23435564531343	0.410677195224711	1.73848455085411	0.0127825916787965	0.000120398881931142
0.173916666666667	20.87	0.278253376742143	0.282717494996717	-1.22244235091068	-1.23732839489305	0.396678867152794	1.73935242492965	0.0137838218052162	0.000153359699293046
0.17725	21.27	0.26847996093883	0.272808330159576	-1.22097648124018	-1.23989646434787	0.382760858017342	1.7401513756119	0.0143510041958368	0.00019484041722614
0.180604166666667	21.6725	0.258655575445165	0.26281817491578	-1.21989181347935	-1.24199938935184	0.368749372575644	1.7408901515444	0.0144938462533862	-0.00225164738166986
0.1839375	22.0725	0.248904815970096	0.25288116033378	-1.21742915871025	-1.24171638030467	0.354827406868278	1.73896329046788	0.0171397219519884	-0.0146829099896784
0.187291666666667	22.475	0.239121670691793	0.242897018956445	-1.21281472029269	-1.2383076207349	0.340849138494381	1.73329896709389	0.0235510958780379	-0.0283924303685857
0.190645833333333	22.8775	0.229384025960123	0.232952209261343	-1.2061262558155	-1.23198009568679	0.326930823210989	1.72409846039487	0.0335312738329528	-0.0432216713711952
0.193979166666667	23.2775	0.219768548338226	0.223130533526841	-1.19738415063853	-1.22300609410262	0.313185966848235	1.71157024699908	0.046859610743352	-0.0589981481099939
0.197333333333333	23.68	0.210172395400541	0.213330121747183	-1.18636817775352	-1.21147395348701	0.29946982591418	1.69562336418311	0.0636131706404715	-0.0756795404233495
0.200666666666667	24.08	0.20073298619121	0.203691879646594	-1.17308314955051	-1.1977183134016	0.285979218789064	1.67650029347356	0.0834958843715424	-0.0930688967442267
0.204020833333333	24.4825	0.19135167403728	0.194113128407637	-1.15725979737926	-1.18175371941881	0.272571769956225	1.65402300225556	0.106627508786383	-0.111161726168888
0.207354166666667	24.8825	0.182164736513941	0.184729057035214	-1.13906558394343	-1.16395570879793	0.259439425959727	1.62857707725722	0.132522255353308	-0.129700446986031
0.210708333333333	25.285	0.173077060794516	0.175437289157598	-1.11835132823074	-1.14427434196545	0.246442511349473	1.60002295703403	0.161209736827649	-0.148678699073717
0.214041666666667	25.685	0.164219999764532	0.166366708955295	-1.09557113957479	-1.12311753689344	0.233765031968596	1.56897072106104	0.191948496288826	-0.167769129188539
0.217395833333333	26.0875	0.155499389282108	0.157416205963762	-1.07075428486067	-1.10037984275875	0.221268890644695	1.53536658062407	0.224653274871173	-0.186961680151523
0.220729166666667	26.4875	0.147037098316674	0.148707901211267	-1.04460823851816	-1.07649394408722	0.209126631886155	1.50001519446854	0.258405130611887	-0.205894891593095
0.224083333333333	26.89	0.13873754071054	0.140142773246319	-1.01725787371443	-1.05130726305181	0.197200664541421	1.4628945768508	0.293099654286044	-0.224584124636425
0.227416666666667	27.29	0.130710302926692	0.131835839328549	-0.989489117513334	-1.0252702302875	0.185649863513687	1.42487464669391	0.327819142495706	-0.242691978314572
0.230770833333333	27.6925	0.122858146922832	0.123690861263859	-0.961353769749413	-0.998190712868069	0.174337469941225	1.38585200142998	0.362577000352279	-0.260291367174418
0.234104166666667	28.0925	0.115278872191696	0.115815521851277	-0.93350222015885	-0.970530264759989	0.163408853724249	1.34660884812799	0.396621438066432	-0.277113453006134
0.237458333333333	28.495	0.107876045089052	0.108116945382832	-0.90576606535854	-0.942063900837696	0.152730203244052	1.30686516458915	0.430162412975432	-0.293298005014571
0.2408125	28.8975	0.100695132365622	0.100649694748264	-0.878364798692772	-0.913076808773039	0.142372296234376	1.26697828643657	0.462873900595231	-0.308738651921325
0.244145833333333	29.2975	0.0937762519448252	0.0934617092081703	-0.851385553035662	-0.883860971638412	0.132397418845429	1.22721944944799	0.494536764557735	-0.323364759046051
0.2475	29.7	0.0870315386883711	0.0864660293949038	-0.824314810753413	-0.854153149102158	0.122681958599404	1.18704360044127	0.525582539107804	-0.33746009909493
0.250833333333333	30.1	0.0805450572757651	0.0797516398703933	-0.797261136905048	-0.824416950675964	0.113348270006971	1.14686033542929	0.555689000084722	-0.35068669350081
0.2541875	30.5025	0.0742378930996503	0.073235967032729	-0.769654794231237	-0.79437034547139	0.104282173160584	1.10607086031929	0.58529127031858	-0.36335368856329
0.257520833333333	30.9025	0.0681922295368431	0.0670006064210625	-0.741656452167838	-0.764469713107509	0.0955994844651142	1.06511418885529	0.614047905670907	-0.375327477966969
0.260875	31.305	0.0623375011976584	0.060967627537732	-0.712821716171357	-0.734419420193729	0.0871952731697521	1.02346796911441	0.642294391121075	-0.386764548293141
0.264208333333333	31.705	0.0567517033053569	0.0552113851051411	-0.683530126791136	-0.704664929984476	0.0791773507594657	0.981715894636087	0.669599910128158	-0.397513804756174
0.2675625	32.1075	0.051369652370134	0.0496587683594247	-0.653560655919019	-0.67490211170227	0.0714481242553183	0.939486237975566	0.696175055834773	-0.407698229002369
0.270895833333333	32.5075	0.0462611989352252	0.0443770859410571	-0.62353861267916	-0.645562994350078	0.0641047914242333	0.897525476616731	0.721528150847328	-0.417161821697573
0.27425	32.91	0.0413631125841586	0.0392981483381686	-0.593423312442985	-0.616339350176315	0.0570548117642893	0.855584842272563	0.745804817441976	-0.426012079983083
0.277583333333333	33.31	0.0367340284520319	0.0344824500819211	-0.563954372598453	-0.587647661957016	0.0503828166140686	0.814477936457743	0.768551522440303	-0.434115349079797
0.2809375	33.7125	0.0323109252556175	0.02986675841636	-0.535116189809491	-0.559179341429082	0.0440002176037268	0.773970847304529	0.789938885641491	-0.441584234804546
0.284270833333333	34.1125	0.0281410568188559	0.0255050186748229	-0.507551741176726	-0.531333356217479	0.0379792714054014	0.734795145194126	0.809642858933996	-0.448327832181012
0.287625	34.515	0.0241626351753767	0.0213389360643914	-0.48109977330159	-0.503803737666265	0.0322363634887457	0.696616966458139	0.827910458878427	-0.454471518961466
0.290979166666667	34.9175	0.0203917344280626	0.0173923586702459	-0.455992012535446	-0.476804130692644	0.0268014360268086	0.659750630573169	0.844671126569192	-0.460006234051188
0.2943125	35.3175	0.0168393659111758	0.0136834012769687	-0.43229675253079	-0.450531267569856	0.0216979195960585	0.624386823457037	0.859936612526495	-0.464947469486871
0.297666666666667	35.72	0.0134516632369578	0.0101610574240048	-0.409527954918078	-0.424687322607798	0.0168580642961891	0.589976667202325	0.874029633848017	-0.469422214195291
0.301	36.12	0.0102631832826443	0.00686424925480549	-0.387700790722277	-0.399619771823012	0.0123470988060048	0.556783499359091	0.886917554001861	-0.473417280377556
0.304354166666667	36.5225	0.00722881326581489	0.00374669224551031	-0.366239440797932	-0.375038552738916	0.00814207860528185	0.524199622316234	0.89889898196401	-0.477042010680311
0.3076875	36.9225	0.0043834080566096	0.000841910616407724	-0.3451278020621	-0.351268552623406	0.00446352771659032	0.492445728805073	0.909940834074411	-0.480282345571304
0.311041666666667	37.325	0.00169058820163998	-0.00189179762292676	-0.323883119533383	-0.328029238857742	0.0025371217380401	0.460980972128205	0.920266651540644	-0.483221355370096
0.314375	37.725	-0.000815648730797327	-0.00442594049806835	-0.302654490303416	-0.305622714709224	0.00450047021371021	0.430122057382618	0.92979804926665	-0.485835950904499
0.317729166666667	38.1275	-0.00316563955259418	-0.00679780523944556	-0.281184244415337	-0.28377971764119	0.0074987618878307	0.399494064351322	0.938671791809652	-0.48818495439442
0.3210625	38.5275	-0.00532976868462823	-0.00898356773351235	-0.25986944059379	-0.262779894136083	0.010445617428101	0.369574618875133	0.946771214259647	-0.49024092094162
0.324416666666667	38.93	-0.00733615252673164	-0.0110162950949274	-0.238678940340838	-0.242366816285543	0.0132354785147343	0.340160712309073	0.954179551570787	-0.49204900610521
0.32775	39.33	-0.00916309278573522	-0.0128764741523645	-0.218176300118781	-0.22279822822029	0.0158039822828458	0.311833206108043	0.960788799363892	-0.49358890952503
0.331104166666667	39.7325	-0.0108392214674907	-0.0145931687950706	-0.198427540471108	-0.203831702101997	0.0181782644249316	0.284465905864324	0.966678943782929	-0.494903012337369
0.334458333333333	40.135	-0.012360934653976	-0.0161601108925962	-0.179855501585761	-0.185592424350729	0.0203455619136182	0.258442545698356	0.971824178472585	-0.495995220166095
0.337791666666667	40.535	-0.0137304969891203	-0.0175747452446227	-0.162776609154007	-0.168186008873663	0.0223024262801524	0.234057168376719	0.976239302951049	-0.496880104763463
0.341145833333333	40.9375	-0.0149766531199139	-0.0188605612444092	-0.14707809499075	-0.151392027561051	0.0240836232558213	0.211072291016974	0.980039118741434	-0.497599834108492
0.344479166666667	41.3375	-0.0160957474774258	-0.0200073172225032	-0.132927610875313	-0.135415177710891	0.0256781196604996	0.189755158263197	0.983248728343252	-0.498165054690695
0.347833333333333	41.74	-0.0171129565667909	-0.0210350866322999	-0.119994948881373	-0.120049705005417	0.0271169347841018	0.16973720696692	0.985987457877338	-0.498611898647725
0.351166666666667	42.14	-0.0180250941582536	-0.0219367415064522	-0.108188022050788	-0.105479509557143	0.028392334305844	0.15109789889895	0.988298890536631	-0.498952115550581
0.354520833333333	42.5425	-0.0188507611575868	-0.0227291739576411	-0.0970411254994244	-0.0915132937811628	0.0295290796506951	0.133385392666785	0.990283507875881	-0.499211943406471
0.357854166666667	42.9425	-0.0195842219046024	-0.023408038782368	-0.0863641236477918	-0.0783146792613386	0.0305201249546189	0.116584522305739	0.991976387294725	-0.499399367837291
0.361208333333333	43.345	-0.0202366591072778	-0.0239872782362396	-0.0757289922027179	-0.0657066939650426	0.0313833058967175	0.100260909091505	0.993444953154362	-0.499530449693144
0.364541666666667	43.745	-0.0207999248242208	-0.0244650108226867	-0.0650579237625193	-0.0538336415816745	0.0321118923025008	0.0844428470045508	0.994701939788403	-0.499608672129264
0.367895833333333	44.1475	-0.0212797576230141	-0.0248524596385962	-0.0541192793779345	-0.0425329187981376	0.0327180811567898	0.0688327362660812	0.99578083296575	-0.499642635079015
0.371229166666667	44.5475	-0.021668631495162	-0.0251499066978528	-0.0430788075300748	-0.0319308594853012	0.0331970992374911	0.0536224155151861	0.99667592098941	-0.499634093417535
0.374583333333333	44.95	-0.021970563486167	-0.0253660880293153	-0.0319485367382715	-0.0218793409860155	0.033558070293309	0.038722274748509	0.997401579115013	-0.49957606735405
0.377916666666667	45.35	-0.0221825631009358	-0.025503172237347	-0.0211103353197723	-0.0124882154783021	0.0338005606446814	0.0245275718966581	0.997952916728655	-0.499501378288423
0.381270833333333	45.7525	-0.0223102596277991	-0.0255676411585208	-0.010727258087384	-0.00362423240704634	0.0339330511311713	0.011322946905008	0.99834661113534	-0.499400989972568
0.384625	46.155	-0.022357506054177	-0.0255630639112803	-0.0011714102267205	0.00466838859743435	0.0339606877653378	0.00481311271589607	0.998596226590297	-0.49928249359772
0.387958333333333	46.555	-0.0223324053602005	-0.0254945941719501	0.00725209736385861	0.0123596331420936	0.0338926343202287	0.0143301586726045	0.998725634435257	-0.499155148836432
0.3913125	46.9575	-0.0222440543317004	-0.0253657572430611	0.0144830323823573	0.019561553339985	0.0337375101871129	0.0243395274412116	0.998764248270705	-0.49902572123526
0.394645833333333	47.3575	-0.0221037388305635	-0.0251823687164283	0.0203858226127675	0.0262012441906547	0.0335071181163034	0.0331976951118227	0.998738514829607	-0.498902236401785
0.398	47.76	-0.0219198342820337	-0.0249462541557638	0.0251161821297992	0.0323780225783979	0.0332083533370112	0.0409775420305377	0.998670948444423	-0.498787296614885
0.401333333333333	48.16	-0.0217035332390138	-0.0246642974640187	0.0288142411756677	0.0380321187490556	0.0328537809764809	0.0477148043176519	0.998578726053348	-0.498684129709963
0.4046875	48.5625	-0.0214591245204784	-0.0243368215010189	0.0318153043686268	0.0432511389572533	0.0324464929685452	0.0536924074070813	0.998470615300926	-0.498590443309958
0.408020833333333	48.9625	-0.0211940636644024	-0.0239715720513247	0.0344142618913036	0.0479877591187929	0.0319972592767348	0.0590522349006922	0.998352391872327	-0.498505453894941
0.411375	49.365	-0.0209067925002412	-0.0235675506962502	0.036973245329657	0.052318750101215	0.0315043396767567	0.0640645961694943	0.9982232519278	-0.498424608631993
0.414708333333333	49.765	-0.0206001827257289	-0.0231331719900748	0.0397332164121717	0.0562082473462199	0.0309759773801538	0.0688338256687096	0.998083218483855	-0.498346385481777
0.4180625	50.1675	-0.0202678548976283	-0.0226662857976217	0.0429075612335953	0.0597227726263343	0.0304063554871475	0.073538210348033	0.997928035118574	-0.498266968817416
0.421395833333333	50.5675	-0.0199104604959216	-0.0221758009788647	0.0465136213286883	0.0628366065124642	0.0298025600614087	0.0781790002949057	0.997757555584664	-0.498186871586869
0.42475	50.97	-0.0195200855382101	-0.0216585778394273	0.0505251799045195	0.0656063729662585	0.0291569500024535	0.0828069440214519	0.99756956737599	-0.498105041861579
0.428083333333333	51.37	-0.0190991993611662	-0.0211238677793795	0.0547082369494737	0.0680150389312329	0.0284780126799305	0.0872870936103207	0.997369926832445	-0.498025741727366
0.4314375	51.7725	-0.0186419900216165	-0.0205676985226742	0.0588466664688825	0.0701096551977793	0.027758854704142	0.0915330208528671	0.997164453877351	-0.497951586344475
0.434791666666667	52.175	-0.0181527787771544	-0.0199959406797522	0.0626073074350243	0.0718906848440284	0.0270066847465674	0.095330716516803	0.996967328392531	-0.497889173457146
0.438125	52.575	-0.0176391004446425	-0.0194147225385736	0.0656797715278447	0.0733657685966281	0.0262310753829496	0.0984701395841595	0.996795229273318	-0.497845043580644
0.441479166666667	52.9775	-0.0171008882029109	-0.018819100668281	0.0678725569660963	0.0745686839877347	0.0254283095641718	0.100832398666196	0.996661059897789	-0.497822499584033
0.4448125	53.3775	-0.0165525776920473	-0.0182186565858616	0.0690307789252324	0.0754991995220189	0.024615183851534	0.102300427992702	0.996577164977086	-0.497824994026292
0.448166666666667	53.78	-0.0159956735657795	-0.0176079680473423	0.0691641468964359	0.0761834011828213	0.023788697139171	0.102896014654089	0.996546157178629	-0.497851240339535
0.4515	54.18	-0.0154449118631663	-0.0169965737009992	0.0683920579033196	0.0766267699999027	0.022965818514359	0.102708984343479	0.996564139100746	-0.49789807751931
0.454854166666667	54.5825	-0.0148998535083331	-0.0163786874598049	0.0669365759281976	0.0768487916376265	0.0221419745613565	0.101912913672187	0.99662033922101	-0.497959878163407
0.4581875	54.9825	-0.0143714918020538	-0.015763715813888	0.0651198398553267	0.076860314927156	0.0213315379866882	0.100737786125589	0.996699405479601	-0.498029694584096
0.461541666666667	55.385	-0.0138548723051656	-0.015145606973982	0.0632539760359061	0.0766751818740134	0.0205267361556282	0.0993989386249371	0.996787094468632	-0.498101517489205
0.464875	55.785	-0.0133554419735909	-0.0145335529305519	0.061671421242548	0.0763090604489002	0.0197380847879197	0.0981144072227402	0.996869441600354	-0.498169523986126
0.468229166666667	56.1875	-0.0128637312069095	-0.0139213213175183	0.0605936350945496	0.0757707884083409	0.0189546502945638	0.0970195907535844	0.996938246032326	-0.498230615334147
0.4715625	56.5875	-0.012381135100043	-0.0133178186980178	0.0601670193604415	0.0750799878231071	0.0181839709975239	0.09621369336138	0.996987694782585	-0.498282704996153
0.474916666666667	56.99	-0.0118962940215478	-0.0127167096301141	0.0603938376960402	0.074240811039931	0.01741368758373	0.0957032583328404	0.99701756757861	-0.498326244343199
0.478270833333333	57.3925	-0.0114073383749763	-0.012122896575435	0.0611597179459601	0.0732693765907073	0.0166460803248062	0.0954406236631985	0.997030746106359	-0.498362961620179
0.481604166666667	57.7925	-0.0109138878327253	-0.0115410057045553	0.0622319915794397	0.0721844892049318	0.0158841984468177	0.0953069843071344	0.997034469616682	-0.498396260570311
0.484958333333333	58.195	-0.0104084033891968	-0.0109646844499242	0.0633315860516402	0.0709836218425996	0.0151181733750693	0.095129198260626	0.997039461261371	-0.498430455118207
0.488291666666667	58.595	-0.00989824772606171	-0.0104019210228036	0.0641344810898316	0.0696918112767161	0.0143588045815496	0.0947110353849612	0.997058337179075	-0.498470178506691
0.491645833333333	58.9975	-0.00938055568802856	-0.00984643719349424	0.0643690161727849	0.0683025316936536	0.0135995275808254	0.0938541745412254	0.997103765647053	-0.498519509590391
0.494979166666667	59.3975	-0.00886720444263337	-0.00930580994974218	0.0638291760250411	0.0668418309303837	0.0128540037905774	0.0924229088168171	0.997184222319654	-0.498580637583481
0.498333333333333	59.8	-0.00835848258660219	-0.00877389436759986	0.0624146804555793	0.0652998691235049	0.0121179805877189	0.0903308654000333	0.997303881803447	-0.498655763720469
0.501666666666667	60.2	-0.00786760304238537	-0.00825784120362416	0.0601763612730301	0.0637036106466228	0.0114057493825186	0.0876318690059659	0.997457380938649	-0.498738228402679
0.505020833333333	60.6025	-0.00739460727252929	-0.00775168517284809	0.0572430200857515	0.0620407163137493	0.0107130219701957	0.0844145356515148	0.997636463641055	-0.498827598319385
0.508354166666667	61.0025	-0.00694983319826715	-0.00726213567941218	0.0539050769208673	0.0603392153455074	0.0100518056144121	0.0809109277314019	0.997825146100863	-0.498917967022267
0.511708333333333	61.405	-0.00652989431689318	-0.00678343986878157	0.0504368255325367	0.0585850622104997	0.00941565591146837	0.0773051284457096	0.998011528391754	-0.499005626395015
0.515041666666667	61.805	-0.006139570824051	-0.0063218504073847	0.047205296890212	0.0568071739523235	0.00881249808379487	0.0738606462667543	0.998181625056461	-0.499085478809702
0.518395833333333	62.2075	-0.00577105003777399	-0.005871849071585	0.0444567055425895	0.0549903572601981	0.00823308144366158	0.0707130685185188	0.998329872165401	-0.499155977004652
0.521729166666667	62.6075	-0.00542403080152433	-0.00543921996591826	0.0424253396925936	0.053164033611826	0.00768148579205407	0.0680170854852758	0.99845101561199	-0.499215101133945
0.525083333333333	63.01	-0.00508808573614375	-0.00501869645239726	0.041171818713199	0.0513120148834054	0.00714674265240146	0.0657878524314887	0.998546642099288	-0.499263790289655
0.5284375	63.4125	-0.00475914084941525	-0.00461311795707644	0.0406682896238984	0.0494520023406014	0.00662799207230018	0.064026637553663	0.998618645301919	-0.499302866369958
0.531770833333333	63.8125	-0.00443378483210756	-0.00422490461266882	0.0407480435308227	0.0476014415636192	0.00612439931124493	0.0626601970195154	0.998671641861087	-0.499334297099657
0.535125	64.215	-0.0041042479736746	-0.00384919900388633	0.0411537633920837	0.0457425189650523	0.00562682720553347	0.0615305638085641	0.998713158317747	-0.499361163672161
0.538458333333333	64.615	-0.00377324736414885	-0.00349062357204598	0.0415722719688548	0.0439030124560524	0.00514021873005218	0.0604626190250532	0.998751130254891	-0.499386429553015
0.5418125	65.0175	-0.00343779556691115	-0.00314461554104349	0.0416955976062823	0.0420640535416567	0.00465908201911558	0.0592275903620971	0.998795209004435	-0.499413539725139
0.545145833333333	65.4175	-0.00310553382069718	-0.00281536272881982	0.0412591935178206	0.0402520049876241	0.00419173086043485	0.0576415211047096	0.998852810290011	-0.499444844197063
0.5485	65.82	-0.00277760097519036	-0.00249861168369817	0.0400830041039034	0.0384472760848765	0.00373605775160013	0.0555413382656581	0.998929436946728	-0.499482076772692
0.551833333333333	66.22	-0.00246424842235143	-0.00219813784891337	0.0381264402078953	0.0366749289826195	0.0033021705422172	0.0529025127834813	0.999024150924903	-0.499524596586576
0.5551875	66.6225	-0.00216771962090485	-0.00191000434364474	0.0354376333824586	0.0349152172655982	0.00288913913607456	0.0497483492837046	0.999133232782564	-0.499571254306606
0.558520833333333	67.0225	-0.00189674985469236	-0.00163759251577155	0.0322381828641491	0.0331922412256144	0.00250586696753569	0.0462712147232131	0.999247017863679	-0.499618652485258
0.561875	67.425	-0.00165114646155892	-0.001377279680545	0.0287653226833624	0.031486687493529	0.00215015905364247	0.042648039560959	0.999357581158486	-0.499664436865109
0.565208333333333	67.825	-0.00143471569212681	-0.00113206603960057	0.0253805681626426	0.029821973579011	0.0018275619374598	0.0391602266133097	0.999455840937524	-0.499705335841738
0.5685625	68.2275	-0.00124293042873199	-0.000898632705300548	0.0223557826557542	0.0281795931706582	0.00153375903899657	0.0359704113045031	0.999538412938765	-0.499740320206784
0.571916666666667	68.63	-0.00107306075913775	-0.000678280507875089	0.0199717155367425	0.0265723935898001	0.00126945808917214	0.0332409615169569	0.999603352224663	-0.499768451279767
0.57525	69.03	-0.000920143531756273	-0.000471967235226065	0.0183966862735027	0.0250123234953304	0.00103412629313824	0.0310492253120869	0.999651509125856	-0.499789828833942
0.578604166666667	69.4325	-0.000775608571542899	-0.000276804824894968	0.0176488727992119	0.0234820582058997	0.000823522657451482	0.0293749854241329	0.999685662881806	-0.499805457299944
0.5819375	69.8325	-0.000634859196651207	-9.48945329353333e-05	0.0176479788479656	0.0220025543954534	0.000641912121675258	0.0282057362489109	0.99970779455393	-0.499815984845063
0.585291666666667	70.235	-0.000490888097954011	7.6377785730754e-05	0.0181900136353629	0.0205569375927985	0.000496794415091433	0.0274493038026268	0.999720821973328	-0.499822641674014
0.588625	70.635	-0.000342251837654644	0.000235233373138836	0.0189854959006317	0.0191643928256926	0.000415296352279015	0.0269763416157633	0.999727883141607	-0.499826802568155
0.591979166666667	71.0375	-0.000186297743876545	0.00038401774256315	0.0197236726695258	0.0178082789069092	0.000426821363074517	0.0265736347005988	0.999733380896782	-0.499830382862466
0.5953125	71.4375	-2.67002665559611e-05	0.000521243904754998	0.0200925459080045	0.0165057916167489	0.000521927305741323	0.026002914412827	0.999742069122153	-0.499835374619703
0.598666666666667	71.84	0.000134560906070462	0.000648992531537789	0.0198554659421925	0.0152405733033546	0.000662795551761124	0.0250302737179699	0.999758226507803	-0.499843491649179
0.602	72.24	0.000290007115240773	0.000766037237748787	0.0188776447672536	0.0140279951200726	0.000819095340304208	0.0235191436716433	0.999783619749919	-0.499855418010309
0.605354166666667	72.6425	0.000435437647407477	0.000874200824113946	0.0171325404229585	0.0128523158986945	0.000976643755758086	0.0214174220041569	0.999817445142606	-0.499870975424726
0.6086875	73.0425	0.000563348878564821	0.000972491554527476	0.0147534882804756	0.0117275306314211	0.00112387801055431	0.0188467607602222	0.999855362833303	-0.499888576479508
0.612041666666667	73.445	0.000670954286068678	0.00106248790145356	0.0119322468147535	0.0106389629569018	0.0012566066189262	0.0159864332121497	0.999892534026405	-0.499906542749227
0.615375	73.845	0.00075465294593947	0.00114341459417594	0.00899689805254312	0.00959970034868132	0.00136999927116391	0.0131566873244114	0.99992385898294	-0.499922666244728
0.618729166666667	74.2475	0.000815720140035804	0.00121662577368102	0.00623291491474365	0.00859644780862237	0.00146477903454581	0.0106182928600035	0.999947265987156	-0.49993581707705
0.622083333333333	74.65	0.000856324381729254	0.00128193218864873	0.00395808134814915	0.00763575433139891	0.00154163600860829	0.00860064835742303	0.999962701055546	-0.499945175064843
0.625416666666667	75.05	0.00088125962402664	0.00133934059755879	0.00240672284730869	0.00672326747045072	0.00160326284844648	0.0071410531676342	0.999972101098798	-0.499951711753444
0.628770833333333	75.4525	0.000897126501647269	0.0013899104481956	0.00167758258748401	0.00584771546390334	0.00165429350901258	0.00608358935864378	0.999977883966616	-0.499956099789421
0.632104166666667	75.8525	0.000910408075749244	0.00143335358683778	0.00177133628572685	0.00502004828283148	0.00169804162766705	0.00532339337256715	0.999981364802878	-0.499958854647381
0.635458333333333	76.255	0.000927427891409008	0.00147055628798178	0.00255542233148886	0.00422991799910905	0.00173857938843359	0.00494190141255961	0.99998276812982	-0.49995986283833
0.638791666666667	76.655	0.000952582380151262	0.00150139568129318	0.0037841897792097	0.00348684763098623	0.00177808947547092	0.00514569710406563	0.999981698727523	-0.49995870174567
0.642145833333333	77.0575	0.000988626633472293	0.00152659603536988	0.00516859478029053	0.00278100470568376	0.00181875728881503	0.00586927245711781	0.999978269377107	-0.499955627304416
0.645479166666667	77.4575	0.00103500463583372	0.00154617441263749	0.0063715868415775	0.00212023459405535	0.00186061546550925	0.00671509594969369	0.999973826507808	-0.499951969721962
0.648833333333333	77.86	0.00108969705657258	0.00156069982485746	0.00711852144605553	0.00149507387007397	0.00190347671864225	0.00727382935288769	0.999970585051234	-0.499949438464834
0.652166666666667	78.26	0.00114742817026455	0.00157030258225201	0.00719108661565128	0.000911792833018118	0.00194485002140113	0.00724866145465094	0.999970726765162	-0.499949518681677
0.655520833333333	78.6625	0.00120302684320402	0.0015754033717105	0.00649157440690659	0.000361461558941689	0.00198221325014899	0.00650163000631358	0.999975047347999	-0.499952831092252
0.658854166666667	79.0625	0.00124967799272055	0.00157622352002272	0.00505757252766083	-0.000150794069848397	0.00201151079305155	0.0050598200288203	0.999982300287428	-0.499958930052576
0.662208333333333	79.465	0.00128252700498241	0.00157304680874796	0.00302332025716276	-0.000633008989159695	0.00202961862945266	0.00308887775053136	0.999989832004562	-0.499966554291165
0.665541666666667	79.865	0.00129739840427585	0.0015661714884131	0.000662822788796623	-0.00108066677611685	0.00203374918574922	0.00126774395299323	0.99999464342192	-0.499973467851113
0.668895833333333	80.2675	0.00129295884847858	0.00155576166471094	-0.00174382135004855	-0.00150058635999057	0.00202290309734382	0.00230058086679754	0.999995194698691	-0.499976903516448
0.67225	80.67	0.00127009941692103	0.00154209142503883	-0.00386204961085318	-0.00189083929926675	0.00199779841126211	0.00430008144717548	0.99999198750623	-0.499974939240967
0.675583333333333	81.07	0.00123257897778367	0.00152550917297749	-0.00540563893119676	-0.00224996958144406	0.00196123154505344	0.00585519387995766	0.999987383340841	-0.499970306897999
0.6789375	81.4725	0.00118530695875012	0.00150603756115873	-0.00620221946889435	-0.00258295201995977	0.00191653377796541	0.00671856885636713	0.999984102213372	-0.499967089158907
0.682270833333333	81.8725	0.001135281717586	0.00148414312221005	-0.00616720386196363	-0.00288602605371428	0.00186856773639288	0.0068090784881463	0.999983891631827	-0.499967293538485
0.685625	82.275	0.00108843265316532	0.00145977578218531	-0.00535325393307002	-0.00316334905538743	0.00182088741407349	0.00621804671244517	0.999986578640299	-0.499970800472358
0.688958333333333	82.675	0.00105092959075224	0.00143345669217918	-0.00394229139016004	-0.00341194966954837	0.00177742822445013	0.00521373781009951	0.999990374264284	-0.499975790452117
0.6923125	83.0775	0.00102615157605144	0.00140507257288981	-0.00218266235593484	-0.00363561058761314	0.00173988964940884	0.00424048102280623	0.99999314686984	-0.49997913875231
0.695645833333333	83.4775	0.00101587256797261	0.00137518356484135	-0.00041024895477872	-0.00383247944911769	0.00170971544748505	0.00385437451901167	0.999993618576966	-0.499978331431177
0.699	83.88	0.00101886498902366	0.00134361671074447	0.00108001115707723	-0.00400623214574358	0.0016862359654716	0.00414925536753289	0.999992130867748	-0.49997487686264
0.702333333333333	84.28	0.00103164421471814	0.00131095245033172	0.00200444850144409	-0.0041561597243809	0.00166819846325074	0.00461426889653252	0.999990227413353	-0.499971799421895
0.7056875	84.6825	0.00104909393481277	0.00127695981451735	0.00219937285161063	-0.00428578674044758	0.00165264165866443	0.00481717852326423	0.999989466730449	-0.499970860571944
0.709020833333333	85.0825	0.00106483421501684	0.00124222342353985	0.00160735714178258	-0.00439521483130796	0.00163615125812426	0.00467990495572174	0.999990314829895	-0.499972455462106
0.712375	85.485	0.0010729190911067	0.00120645894588881	0.000294008603158919	-0.00448751384841769	0.0016145273500862	0.00449713482102461	0.999991706820587	-0.499975552466964
0.715729166666667	85.8875	0.00106813889475366	0.00117001812052689	-0.00154870061067678	-0.00456350000674851	0.00158425474619672	0.00481912916335558	0.999991650471444	-0.499977401064428
0.7190625	86.2875	0.00104748777368217	0.00113325797582583	-0.00362975378121427	-0.00462415772794986	0.00154321232362448	0.00587860078634343	0.99998858513262	-0.499974540296487
0.722416666666667	86.69	0.00100995692879355	0.00109583477757958	-0.00565646193191167	-0.00467127004603799	0.00149025731260443	0.00733596111155025	0.999982458655938	-0.499967285895065
0.72575	87.09	0.000957805644156146	0.00105832133903587	-0.00729582644417062	-0.00470495166272197	0.00142738772190181	0.00868133939274404	0.99997517475249	-0.499959492693961
0.729104166666667	87.4925	0.000894478880969777	0.00102035301712868	-0.00831594517786057	-0.00472606260624836	0.00135691294785794	0.00956507250152143	0.999969519849368	-0.499954129623831
0.7324375	87.8925	0.000826467535354626	0.000982502305123983	-0.00855099761096233	-0.00473456143664987	0.00128388448334306	0.00977423307170929	0.999967973108462	-0.49995291237345
0.735791666666667	88.295	0.000759429644323666	0.000944396402583845	-0.00797229415180165	-0.00473068605913633	0.00121186548341426	0.00927021383965643	0.999971198923029	-0.499956107311147
0.739125	88.695	0.000700392307968626	0.000906607218714891	-0.00668244617066021	-0.00471461138844737	0.00114563782849885	0.00817818117724528	0.999977755717002	-0.499962736117218
0.742479166666667	89.0975	0.000653622454536384	0.000868760255304165	-0.00487419064801103	-0.00468639893359178	0.00108718291665677	0.00676166173643198	0.999985006134388	-0.499970910508796
0.7458125	89.4975	0.000622658546836692	0.000831419926173412	-0.00285618649360331	-0.00464684559616408	0.00103873132213628	0.00545444546043239	0.999990315635297	-0.499977700810485
0.749166666666667	89.9	0.000607611090063805	0.000794209839999891	-0.000925511888112068	-0.00459617887326864	0.000999980253165621	0.00468843603882123	0.99999261335307	-0.499980284768587
0.7525	90.3	0.000606629247911046	0.000757675133408015	0.000591115873333537	-0.00453598331173278	0.000970603241394739	0.00457433739245644	0.999992514807509	-0.499978994060515
0.755854166666667	90.7025	0.000615430850711994	0.000721433990807244	0.0014731554607258	-0.0044666992524635	0.000948273238629118	0.00470335935512313	0.999991738278047	-0.49997714481616
0.7591875	91.1025	0.000628157106286006	0.000686000768942736	0.00157485958127869	-0.00439051337496251	0.000930149668154343	0.00466441747664915	0.999991771048752	-0.499977050517537
0.762541666666667	91.505	0.000638572698783896	0.000650986353389169	0.000886597823231038	-0.00430783325707018	0.000911898198227783	0.00439812267574222	0.999992825837693	-0.499979005831516
0.765895833333333	91.9075	0.000640606075214567	0.000616657413882845	-0.000478346164379868	-0.00422040652739525	0.000889180808215342	0.00424742819944698	0.999993700942714	-0.49998135281638
0.769229166666667	92.3075	0.000629768804460014	0.000583254059639964	-0.00228244047005198	-0.00412991011254519	0.000858367080658091	0.00471865362545654	0.999992652471252	-0.499980615484207
0.772583333333333	92.71	0.000603465507896556	0.000550384433662171	-0.00425139743596045	-0.00403604066002942	0.000816758008248758	0.00586208191412418	0.99998867310414	-0.499975014996683
0.775916666666667	93.11	0.000562079312836591	0.0005184769455947	-0.00604148591019804	-0.00394047994278615	0.000764690458311115	0.00721296985870739	0.999982478381437	-0.49996728781456
0.779270833333333	93.5125	0.000507663233832897	0.000487150086393388	-0.00737904427857596	-0.00384224658557304	0.000703588775961329	0.00831944428970664	0.999976235181178	-0.499960601935988
0.782604166666667	93.9125	0.000445535486379805	0.000456809572500697	-0.00802645755108101	-0.00374251702460742	0.000638104109963225	0.00885609702401581	0.99997272245313	-0.499957219377785
0.785958333333333	94.315	0.00038097169715718	0.000427093967708647	-0.00787747874883985	-0.00363982637897751	0.00057231869730766	0.00867773055052552	0.99997362975849	-0.499958107602033
0.789291666666667	94.715	0.000321187150195815	0.000398392147365363	-0.006946344406332	-0.00353517153279422	0.00051173966871183	0.00779417336076498	0.999978711456819	-0.499963102637797
0.792645833333333	95.1175	0.000271291582344974	0.000370367375755189	-0.00535877282174335	-0.00342701214613005	0.000459098154728403	0.00636088503313635	0.99998592523593	-0.499971049035058
0.795979166666667	95.5175	0.000236189697161817	0.000343390929361353	-0.003372946738477	-0.00331661665685576	0.000416776802873006	0.00473040333894856	0.999992359378637	-0.499979738887346
0.799333333333333	95.92	0.000217542879509754	0.000317148673545599	-0.00126949465290518	-0.00320275669106102	0.000384588332580602	0.00344518027044899	0.999996010099386	-0.499986028884206
0.802666666666667	96.32	0.000215135063108517	0.00029198722050397	0.000606198045041194	-0.00308726142363064	0.000362683928946872	0.00314621346504805	0.999996509091485	-0.499986306852435
0.806020833333333	96.7225	0.000226006716464077	0.000267608452544086	0.00199021801133191	-0.00296935846434805	0.000350276062213669	0.00357464088020396	0.99999522727321	-0.499983025726635
0.809354166666667	97.1225	0.000245122828461623	0.000244325281656467	0.00265993604543705	-0.00285137798252704	0.000346092537176892	0.00389943792937588	0.999994170495224	-0.499980841094467
0.812708333333333	97.525	0.000266556546288569	0.000221849304694106	0.00252961431665008	-0.002732828806387	0.000346798942274264	0.00372388263456566	0.999994615420371	-0.499981537332537
0.8160625	97.9275	0.00028376510038878	0.000200323638884308	0.00162672286387618	-0.00261543680391557	0.000347350244701951	0.00308005469937363	0.999996322821723	-0.499984940283891
0.819395833333333	98.3275	0.000291081117645464	0.000179860346536076	0.000119654535415515	-0.00250078780549771	0.000342166569532749	0.00250364870857945	0.99999771053792	-0.499988778130945
0.82275	98.73	0.000284635030063147	0.000160184529026891	-0.00175612826967003	-0.00238811001841216	0.000326613201935585	0.00296429687439952	0.999997012705736	-0.499987804171974
0.826083333333333	99.13	0.000262860590521058	0.000141517467630806	-0.00366843308320045	-0.00227918343796687	0.000298534560300337	0.00431880520859902	0.999993537482362	-0.499981012237961
0.8294375	99.5325	0.000226390048359752	0.000123600642119166	-0.00532212290634761	-0.00217272347514887	0.000257933271852626	0.00574854064347926	0.99998826140605	-0.499973169273444
0.832770833333333	99.9325	0.000178973650175925	0.000106632195767651	-0.00642292954623206	-0.00206984698156783	0.000208331448973805	0.00674820646416262	0.999983554012315	-0.49996745245101
0.836125	100.335	0.000125234420181951	9.0378017235338e-05	-0.00679561603419626	-0.00196883528263478	0.000154440428637389	0.00707507665360404	0.999981713411304	-0.499965429076423
0.839458333333333	100.735	7.20656497775558e-05	7.50222199614207e-05	-0.00636412263504108	-0.00187038786492443	0.000104027839378702	0.00663328031060793	0.999983785797523	-0.499967672927832
0.8428125	101.1375	2.51433046846953e-05	6.03595457112169e-05	-0.00517951092091474	-0.00177269773843755	6.53870058110317e-05	0.00547446715687807	0.999988874598806	-0.49997369435425
0.846145833333333	101.5375	-9.598900704098e-06	4.65632062954181e-05	-0.00343104906001086	-0.00167650415045492	4.75423082657626e-05	0.00381873851143201	0.999994551202784	-0.499982016586774
0.8495	101.94	-2.90040253384557e-05	3.345485560789e-05	-0.0013644076369193	-0.00158032006318247	4.4277091701901e-05	0.00208782654973558	0.999998369565069	-0.499990400521769
0.852833333333333	102.34	-3.16259258234372e-05	2.11927636532011e-05	0.000680627245217691	-0.00148531121170756	3.80700987055457e-05	0.00163383072640859	0.999999023663927	-0.499992672572224
0.8561875	102.7425	-1.88532826897205e-05	9.61816938121695e-06	0.00241420523067977	-0.00139053761812886	2.11649580775463e-05	0.00278603333850711	0.999997118141954	-0.499986951855267
0.859541666666667	103.145	5.65009040531048e-06	-1.19844803265526e-06	0.00355760996506222	-0.00129709450317354	5.77579425491913e-06	0.00378669285969604	0.999994611989586	-0.4999817796933
0.862875	103.545	3.6171863754375e-05	-1.12101687135642e-05	0.00393950854199366	-0.00120622693083379	3.78691379628801e-05	0.00412003773782592	0.999993554680113	-0.499979932790649
0.866229166666667	103.9475	6.67083662874914e-05	-2.05613219393559e-05	0.00351455152437079	-0.00111756298432096	6.98052583451988e-05	0.00368795599775559	0.999994764812461	-0.499981950357643
0.8695625	104.3475	9.06609307777694e-05	-2.91608194483174e-05	0.0023656355962011	-0.00103293660920027	9.52352758193562e-05	0.00258131551977667	0.999997367670622	-0.499987207769998
0.872916666666667	104.75	0.000103166217204193	-3.71468551624096e-05	0.000672579978181062	-0.000951883707331029	0.000109650158324919	0.00116552409641856	0.999999423180137	-0.499993796168188
0.87625	105.15	0.000100858703506082	-4.44545587059958e-05	-0.00126647910021395	-0.00087578033703887	0.000110221077216078	0.00153979235938573	0.999999140105457	-0.499993208681908
0.879604166666667	105.5525	8.29104443890175e-05	-5.12117309800949e-05	-0.00315571695884944	-0.000803759432804856	9.74514401061471e-05	0.00325646721927194	0.999996121651981	-0.499984966309644
0.8829375	105.9525	5.12930517162292e-05	-5.7370075124811e-05	-0.00466439360518437	-0.000736502054241223	7.6956498583227e-05	0.0047221820147032	0.999991728969906	-0.49997732429865
0.886291666666667	106.355	9.65411414433293e-06	-6.30397380203355e-05	-0.00556072716057245	-0.000672700275354685	6.37746853350477e-05	0.00560126880401132	0.999988235224929	-0.499972483337387
0.889625	106.755	-3.58579985137403e-05	-6.81786403611286e-05	-0.00568347457742367	-0.000612493199016733	7.70332594332053e-05	0.00571638270159223	0.999987615917161	-0.499971640739793
0.892979166666667	107.1575	-7.94038444136053e-05	-7.28739378568297e-05	-0.00500595345459732	-0.000554392052031588	0.000107775606360721	0.00503655840201925	0.999990253938981	-0.499974954703955
0.8963125	107.5575	-0.000114374394019439	-7.70842158640755e-05	-0.0036352428524814	-0.000498418591802567	0.00013792562612761	0.00366925219754265	0.999994700341816	-0.499981623343246
0.899666666666667	107.96	-0.00013635275716279	-8.08740021759738e-05	-0.00176562247004452	-0.000443310607765979	0.000158532894422118	0.00182042495085185	0.999998587554129	-0.49999024809025
0.903	108.36	-0.000142273006412019	-8.42043986625854e-05	0.000292435572853366	-0.000389420458536453	0.000165323891520983	0.000486997800607783	0.999999881304828	-0.499997043230247
0.906354166666667	108.7625	-0.000131880871044812	-8.7123682414574e-05	0.00224262507258521	-0.000336015031967415	0.00015806043206639	0.00226765811309727	0.999998173660871	-0.499990131285479
0.909708333333333	109.165	-0.00010731317603902	-8.96170266916009e-05	0.00376776506387332	-0.000283656087260884	0.000139811763541645	0.0037784274973042	0.999994811328167	-0.499982544737966
0.913041666666667	109.565	-7.3237050979579e-05	-9.16829283564862e-05	0.00462785206098233	-0.000233116070491896	0.000117343193190769	0.00463371965063273	0.99999208980778	-0.499977992380739
0.916395833333333	109.9675	-3.51325652946471e-05	-9.33616978667978e-05	0.00470239894528523	-0.000184382620021079	9.97532143479792e-05	0.00470601240873688	0.999991756600855	-0.499977437015089
0.919729166666667	110.3675	1.17015953407347e-07	-9.46520621025322e-05	0.00398478459559511	-0.000138727215193925	9.46521344344382e-05	0.00398719870504688	0.999994020345099	-0.499980924427438
0.923083333333333	110.77	2.6956517888987e-05	-9.55951202959323e-05	0.00258667180499115	-9.61907346913553e-05	9.93231135289921e-05	0.00258845971268178	0.999997435660752	-0.49998764294133
0.926416666666667	111.17	4.05117806314583e-05	-9.62081824957473e-05	0.000751395165703975	-5.77411208704103e-05	0.000104389744463076	0.000753610464419567	0.99999975540744	-0.499995976308108
0.929770833333333	111.5725	3.85162684031319e-05	-9.6530798625944e-05	-0.00124508269840488	-2.30967676827318e-05	0.000103931217711834	0.00124529690698426	0.999999427824428	-0.49999437994679
0.933104166666667	111.9725	2.10851731464753e-05	-9.65910346675197e-05	-0.00305817731054518	7.40004906093557e-06	9.88656285306417e-05	0.00305818626369609	0.999996513191764	-0.499985545141855
0.936458333333333	112.375	-9.39775146766898e-06	-9.6420128478331e-05	-0.00441574632111554	3.44999207789446e-05	9.68770298286748e-05	0.00441588109180707	0.99999265668057	-0.499978495993936
0.939791666666667	112.775	-4.78957687609847e-05	-9.60465205081924e-05	-0.00508242374777217	5.84637698947479e-05	0.000107326319078483	0.00508275999475765	0.999990178777215	-0.499974847829503
0.943145833333333	113.1775	-8.88465134859965e-05	-9.54865874412336e-05	-0.00495569086126707	8.03400053914132e-05	0.000130427724582581	0.00495634204115417	0.999990550426119	-0.499975304278074
0.946479166666667	113.5775	-0.000125365740123267	-9.47619691858676e-05	-0.00405321171502449	0.000100636967848417	0.0001571508816413	0.00405446087736822	0.999993555335959	-0.499979687270086
0.949833333333333	113.98	-0.000152119868110402	-9.38723361225413e-05	-0.00250440963207927	0.00012031774781705	0.000178752537780669	0.00250729814056709	0.999997417767448	-0.499987039688818
0.9531875	114.3825	-0.000164609427392965	-9.28254164100743e-05	-0.000556649278514223	0.000139784224631719	0.000188978362566574	0.000573932094176912	0.99999979250761	-0.499995688411231
0.956520833333333	114.7825	-0.000160909530987657	-9.16295913853776e-05	0.00146970400577048	0.00015919199405779	0.000185169811740788	0.00147830036039699	0.999999263163733	-0.499994232919943
0.959875	115.185	-0.000141538509863374	-9.02692620850278e-05	0.00327878891744571	0.000178771765575484	0.000167874028520554	0.00328365895143387	0.999996161473094	-0.499985317174567
0.963208333333333	115.585	-0.000109741834608252	-8.87618901249821e-05	0.00456554507645668	0.000197996701500358	0.000141145114693157	0.00456983637988964	0.999992403123796	-0.499978559608991
0.9665625	115.9875	-7.01373929495801e-05	-8.70924297861754e-05	0.00514277973793877	0.000216601683834212	0.000111822829582441	0.00514733909145234	0.999990238489938	-0.499975362572509
0.969895833333333	116.3875	-2.93719838136183e-05	-8.52899869643169e-05	0.00491462584222833	0.000233726867186395	9.02058496413664e-05	0.00492018042530386	0.999990993906285	-0.499976386665727
0.97325	116.79	6.65184501859575e-06	-8.33457019325518e-05	0.00391692505759784	0.000248935928649442	8.36107234317536e-05	0.00392482751256796	0.999994212006413	-0.499981313453554
0.976583333333333	117.19	3.19313537441944e-05	-8.13021574834979e-05	0.00232142984564517	0.000261488138928729	8.7347880131165e-05	0.00233611056567375	0.999997917499795	-0.499988960956416
0.9799375	117.5925	4.28803815620114e-05	-7.91561229565872e-05	0.000365267153235288	0.000271181714605384	9.00245462328028e-05	0.000454928143302794	0.99999991516107	-0.499997757036163
0.983270833333333	117.9925	3.77914203683449e-05	-7.69582458850254e-05	-0.00161704367888456	0.000277795836366433	8.57365911566175e-05	0.00164073178372428	0.99999902255578	-0.4999926724778
0.986625	118.395	1.7584325885499e-05	-7.47048820464325e-05	-0.00333167572131033	0.000281603983556679	7.67465173048186e-05	0.00334355557984665	0.999995840187229	-0.499984133836921
0.989958333333333	118.795	-1.41238167141541e-05	-7.24450650619022e-05	-0.00448550677553075	0.000283008179462617	7.3809007921786e-05	0.0044944259547772	0.999992396816075	-0.499978092663959
0.9933125	119.1975	-5.2465256491705e-05	-7.01672338263478e-05	-0.00490720115882667	0.000282687461967656	8.7613034655705e-05	0.00491533675492774	0.99999081139308	-0.499975739594159
0.996645833333333	119.5975	-9.07186152790998e-05	-6.79104792532177e-05	-0.00452393723107115	0.000281406877689237	0.000113321226390112	0.00453268109417401	0.999992083851239	-0.499977539983582
1	120	-0.000123033818386531	-6.56512494167073e-05	-0.00339132576886655	0.000279915011424918	0.000139453960204595	0.00340285804643675	0.999995433964165	-0.499982953964146


==> data/traj_pcbfqp.dat <==
tau	t	px	py	vx	vy	pnorm	vnorm	h	r
0	0	0.632139225171164	0.632139225171164	0	0	0.89397986554508	0	0.000999999999999779	-0.0522782068870825
0.00335416666666667	0.4025	0.631978444093117	0.631977275541749	-0.039819766104783	-0.0402300190914779	0.893751660473718	0.0566044892984673	0.0256032820160503	-0.0612428399050805
0.0066875	0.8025	0.631503956671714	0.631495631265609	-0.0786985425545365	-0.0801753544753778	0.8930755732857	0.112345663313991	0.0484513585229059	-0.0692864851328722
0.0100416666666667	1.205	0.630714784999695	0.630688549781541	-0.11730267123363	-0.12033609256163	0.891946852028053	0.168049670786783	0.0698878193877678	-0.0765282018308014
0.013375	1.605	0.629623836104998	0.629566328364362	-0.155418499974779	-0.160213674945092	0.890381905028262	0.223211406011929	0.0897014932049944	-0.0828912185172481
0.0167291666666667	2.0075	0.628218237177249	0.628115211446362	-0.193835926297116	-0.200306598420737	0.88836190394028	0.278738407282433	0.108174189819689	-0.0884546954914877
0.0200625	2.4075	0.626513695533609	0.626353495826218	-0.232384300504018	-0.240116653481127	0.885910894178926	0.334153363591805	0.125075359172357	-0.0931305507813502
0.0234166666666667	2.81	0.624484839507503	0.624259435282963	-0.271801058758732	-0.280141018675952	0.882995559057074	0.390326537513359	0.140573658486748	-0.0969386365829395
0.02675	3.21	0.622151158546978	0.621859320294384	-0.311756690857357	-0.319881868411484	0.879648269661426	0.446672860192728	0.154395564423062	-0.0997773912661497
0.0301041666666667	3.6125	0.619476894188543	0.619123434561326	-0.352792343508233	-0.359835238689754	0.875822727300734	0.50392840428075	0.166603816240912	-0.101618519088193
0.0334375	4.0125	0.616488907245696	0.616086052786032	-0.394314263704893	-0.399504114767231	0.871562159111136	0.561326354518546	0.176926166243783	-0.102376162347425
0.0367916666666667	4.415	0.61314458352287	0.612709503868001	-0.436643846554794	-0.439383778515417	0.866809792534443	0.619448104006019	0.185377710066995	-0.102006177858198
0.040125	4.815	0.609482169677742	0.60903603004404	-0.478978379159358	-0.478978467633643	0.861622539774171	0.677377782451416	0.191764964213307	-0.10047730315073
0.0434791666666667	5.2175	0.605454982675002	0.605020014790614	-0.521530668002282	-0.518783016421039	0.855935134425046	0.735615426560522	0.196113761062281	-0.0977551469744176
0.0468125	5.6175	0.601114653962218	0.600711645577774	-0.563471288381181	-0.558303134903822	0.849819573992547	0.793222719841901	0.19835253006249	-0.0938771629913059
0.0501666666666667	6.02	0.596410765258116	0.596057366923201	-0.605082416845683	-0.598033246504068	0.843202339642859	0.850745846360714	0.198518977122965	-0.0888103045582113
0.0535208333333333	6.4225	0.591374813541499	0.591083408329657	-0.645957429535965	-0.637726831172937	0.836124252544947	0.907720503222543	0.196612952593996	-0.0825914221444152
0.0568541666666667	6.8225	0.586047188158331	0.585823924226282	-0.685829532217314	-0.677138347021979	0.828638025282552	0.963783423943926	0.192675502023094	-0.0752744258849826
0.0602083333333333	7.225	0.580367004403384	0.580213455642273	-0.725302919538641	-0.716761066166632	0.820654320593333	1.0197111115721	0.186637224849543	-0.0667499369438563
0.0635416666666667	7.625	0.574409195390756	0.57432197557226	-0.764099938093363	-0.756103261816433	0.812275603089666	1.07496086343817	0.178508983910941	-0.0570768717828912
0.0668958333333333	8.0275	0.568101648618798	0.568076117533945	-0.802994613581434	-0.795656971029214	0.803399003282825	1.13042928349728	0.168074308433997	-0.0460560416628032
0.0702291666666667	8.4275	0.561522611705106	0.561553743549371	-0.841818912743114	-0.834930831609898	0.794134906895823	1.18565111876335	0.155303415558453	-0.0337205649184485
0.0735833333333333	8.83	0.554587242770402	0.554673601161093	-0.881354087246234	-0.874415480384778	0.78436586722568	1.24152626208316	0.139843893906488	-0.0197951291318132
0.0769166666666667	9.23	0.547377002961797	0.547521436151115	-0.921334288122552	-0.913619908647021	0.774210117743509	1.29752002217557	0.121685881918112	-0.00432992412747361
0.0802708333333333	9.6325	0.539797463275811	0.540009955334684	-0.96116043438368	-0.951831138156668	0.763539162859095	1.35270539889114	0.101495599746339	0.00313622574669373
0.0836041666666667	10.0325	0.53196799762227	0.532264027730957	-0.995309248358727	-0.983642556988354	0.752525710996394	1.39935455828285	0.0843239839888481	0.00251408817312117
0.0869583333333333	10.435	0.523833660340921	0.524235092337931	-1.02494704105966	-1.01034856572897	0.741096576530162	1.43920834532306	0.070005549262416	0.00211894097299728
0.0902916666666667	10.835	0.515528937223794	0.516059996482454	-1.05066651770901	-1.03282902629831	0.729443627077902	1.473307818821	0.0582268887344499	0.00175363107071817
0.0936458333333333	11.2375	0.506977731225456	0.5076656585969	-1.0733543047459	-1.05224345184413	0.717461386331791	1.503098714478	0.0484990919569945	0.00149916993046828
0.097	11.64	0.498255599376866	0.499125713374251	-1.09317888865555	-1.06910260574596	0.705255358052496	1.52905868566742	0.0406604774204025	0.00127734687327681
0.100333333333333	12.04	0.489440111609197	0.490512764412966	-1.11027868838662	-1.0838353796278	0.692931738993152	1.55158560705443	0.0345503020585208	0.00105153204713913
0.1036875	12.4425	0.4804412300266	0.481733790659559	-1.12508731953011	-1.09703390801536	0.680361095722484	1.57140219928028	0.0299049666568776	0.00088337004989685
0.107020833333333	12.8425	0.47138887728004	0.472909470282983	-1.13767104339966	-1.10885450285146	0.667720630733144	1.58866412796539	0.026577943023436	0.000720885843918238
0.110375	13.245	0.46218593082787	0.463938911518867	-1.14849830460181	-1.11969857663911	0.654870329360352	1.6039866764412	0.0242868412498912	0.000610373585263514
0.113708333333333	13.645	0.452959911788519	0.454941124945415	-1.15779708313494	-1.12961948079098	0.641984508266408	1.61757047979316	0.0227925285191306	0.000518760764205374
0.1170625	14.0475	0.443605711111702	0.445809982198739	-1.16608379511614	-1.13887514830627	0.628913799466158	1.62996565014791	0.0217904536736837	0.000476920553557348
0.120395833333333	14.4475	0.434246461815563	0.436664347885859	-1.17364964355705	-1.14743268589704	0.615829312645897	1.6413577472588	0.0210201770031216	0.000456328219591628
0.12375	14.85	0.424769115232547	0.427394888003267	-1.18094439305772	-1.15544075517383	0.602573805891665	1.65217220597949	0.0202327248023165	0.000238386877363829
0.127083333333333	15.25	0.415292791346393	0.418121501458751	-1.18814741811657	-1.16280896393412	0.589316292432509	1.66247375130636	0.0192630130287521	0.000252375735893744
0.1304375	15.6525	0.405698681546427	0.408733071160562	-1.1955096668825	-1.16961928304711	0.575894212220312	1.67249891805202	0.0180019724713479	0.000283436463338612
0.133770833333333	16.0525	0.396104833299411	0.399351101655398	-1.20297444545653	-1.1757703306166	0.562476969623232	1.6821365541417	0.0164553877651796	0.000299821335527007
0.137125	16.455	0.386390404869408	0.389863365909163	-1.21054456036649	-1.18132712043021	0.548899798736679	1.69143486368729	0.0146787869988138	0.000323340192215272
0.140458333333333	16.855	0.376678762532034	0.380390226250356	-1.21704332403599	-1.1871473972811	0.535335048702643	1.70015099195684	0.0128347788887451	0.000321799283098816
0.1438125	17.2575	0.366862071542708	0.370806363779202	-1.22153167032739	-1.1941132081007	0.52161780927779	1.70822890016923	0.0110855433742212	0.000323381153698821
0.147166666666667	17.66	0.357016183898518	0.361164202527143	-1.22455674615118	-1.20132273382094	0.507838691665501	1.71543450336624	0.0096371751151999	0.00030578899031914
0.1505	18.06	0.347209834107698	0.351527561090432	-1.2269033521706	-1.20771590682653	0.494091383356645	1.7215892504222	0.00866021922251003	0.000263490550770227
0.153854166666667	18.4625	0.337326563965723	0.34178190611275	-1.22841483914304	-1.21345647861734	0.480212538469151	1.72669616392845	0.0082472439539758	0.000225056609792287
0.1571875	18.8625	0.327496327042733	0.332053467233814	-1.22898960422155	-1.21855995304998	0.466383264417237	1.73069460230909	0.00842770531561432	0.000177252097610776
0.160541666666667	19.265	0.317603677996295	0.322225177886687	-1.22867050017177	-1.223168767148	0.452439124679642	1.73371653707251	0.00914168321929099	0.000142850217328798
0.163875	19.665	0.307778138936414	0.312423051636383	-1.22760754580349	-1.22729096011538	0.438560766600197	1.73587539509453	0.0102391736616811	0.000115687553975936
0.167229166666667	20.0675	0.297902026691499	0.302528058396633	-1.22602135507208	-1.23102610622375	0.42458078574535	1.73739852575544	0.0115334235806199	0.000110471823511262
0.1705625	20.4675	0.288101035852447	0.292666280630999	-1.22421185847928	-1.23435564531343	0.410677195224711	1.73848455085411	0.0127825916787965	0.000120398881931142
0.173916666666667	20.87	0.278253376742143	0.282717494996717	-1.22244235091068	-1.23732839489305	0.396678867152794	1.73935242492965	0.0137838218052162	0.000153359699293046
0.17725	21.27	0.26847996093883	0.272808330159576	-1.22097648124018	-1.23989646434787	0.382760858017342	1.7401513756119	0.0143510041958368	0.00019484041722614
0.180604166666667	21.6725	0.258655575445165	0.26281817491578	-1.21989181347935	-1.24199938935184	0.368749372575644	1.7408901515444	0.0144938462533862	-0.00225164738166986
0.1839375	22.0725	0.248904815970096	0.25288116033378	-1.21742915871025	-1.24171638030467	0.354827406868278	1.73896329046788	0.0171397219519884	-0.0146829099896784
0.187291666666667	22.475	0.239121670691793	0.242897018956445	-1.21281472029269	-1.2383076207349	0.340849138494381	1.73329896709389	0.0235510958780379	-0.0283924303685857
0.190645833333333	22.8775	0.229384025960123	0.232952209261343	-1.2061262558155	-1.23198009568679	0.326930823210989	1.72409846039487	0.0335312738329528	-0.0432216713711952
0.193979166666667	23.2775	0.219768548338226	0.223130533526841	-1.19738415063853	-1.22300609410262	0.313185966848235	1.71157024699908	0.046859610743352	-0.0589981481099939
0.197333333333333	23.68	0.210172395400541	0.213330121747183	-1.18636817775352	-1.21147395348701	0.29946982591418	1.69562336418311	0.0636131706404715	-0.0756795404233495
0.200666666666667	24.08	0.20073298619121	0.203691879646594	-1.17308314955051	-1.1977183134016	0.285979218789064	1.67650029347356	0.0834958843715424	-0.0930688967442267
0.204020833333333	24.4825	0.19135167403728	0.194113128407637	-1.15725979737926	-1.18175371941881	0.272571769956225	1.65402300225556	0.106627508786383	-0.111161726168888
0.207354166666667	24.8825	0.182164736513941	0.184729057035214	-1.13906558394343	-1.16395570879793	0.259439425959727	1.62857707725722	0.132522255353308	-0.129700446986031
0.210708333333333	25.285	0.173077060794516	0.175437289157598	-1.11835132823074	-1.14427434196545	0.246442511349473	1.60002295703403	0.161209736827649	-0.148678699073717
0.214041666666667	25.685	0.164219999764532	0.166366708955295	-1.09557113957479	-1.12311753689344	0.233765031968596	1.56897072106104	0.191948496288826	-0.167769129188539
0.217395833333333	26.0875	0.155499389282108	0.157416205963762	-1.07075428486067	-1.10037984275875	0.221268890644695	1.53536658062407	0.224653274871173	-0.186961680151523
0.220729166666667	26.4875	0.147037098316674	0.148707901211267	-1.04460823851816	-1.07649394408722	0.209126631886155	1.50001519446854	0.258405130611887	-0.205894891593095
0.224083333333333	26.89	0.13873754071054	0.140142773246319	-1.01725787371443	-1.05130726305181	0.197200664541421	1.4628945768508	0.293099654286044	-0.224584124636425
0.227416666666667	27.29	0.130710302926692	0.131835839328549	-0.989489117513334	-1.0252702302875	0.185649863513687	1.42487464669391	0.327819142495706	-0.242691978314572
0.230770833333333	27.6925	0.122858146922832	0.123690861263859	-0.961353769749413	-0.998190712868069	0.174337469941225	1.38585200142998	0.362577000352279	-0.260291367174418
0.234104166666667	28.0925	0.115278872191696	0.115815521851277	-0.93350222015885	-0.970530264759989	0.163408853724249	1.34660884812799	0.396621438066432	-0.277113453006134
0.237458333333333	28.495	0.107876045089052	0.108116945382832	-0.90576606535854	-0.942063900837696	0.152730203244052	1.30686516458915	0.430162412975432	-0.293298005014571
0.2408125	28.8975	0.100695132365622	0.100649694748264	-0.878364798692772	-0.913076808773039	0.142372296234376	1.26697828643657	0.462873900595231	-0.308738651921325
0.244145833333333	29.2975	0.0937762519448252	0.0934617092081703	-0.851385553035662	-0.883860971638412	0.132397418845429	1.22721944944799	0.494536764557735	-0.323364759046051
0.2475	29.7	0.0870315386883711	0.0864660293949038	-0.824314810753413	-0.854153149102158	0.122681958599404	1.18704360044127	0.525582539107804	-0.33746009909493
0.250833333333333	30.1	0.0805450572757651	0.0797516398703933	-0.797261136905048	-0.824416950675964	0.113348270006971	1.14686033542929	0.555689000084722	-0.35068669350081
0.2541875	30.5025	0.0742378930996503	0.073235967032729	-0.769654794231237	-0.79437034547139	0.104282173160584	1.10607086031929	0.58529127031858	-0.36335368856329
0.257520833333333	30.9025	0.0681922295368431	0.0670006064210625	-0.741656452167838	-0.764469713107509	0.0955994844651142	1.06511418885529	0.614047905670907	-0.375327477966969
0.260875	31.305	0.0623375011976584	0.060967627537732	-0.712821716171357	-0.734419420193729	0.0871952731697521	1.02346796911441	0.642294391121075	-0.386764548293141
0.264208333333333	31.705	0.0567517033053569	0.0552113851051411	-0.683530126791136	-0.704664929984476	0.0791773507594657	0.981715894636087	0.669599910128158	-0.397513804756174
0.2675625	32.1075	0.051369652370134	0.0496587683594247	-0.653560655919019	-0.67490211170227	0.0714481242553183	0.939486237975566	0.696175055834773	-0.407698229002369
0.270895833333333	32.5075	0.0462611989352252	0.0443770859410571	-0.62353861267916	-0.645562994350078	0.0641047914242333	0.897525476616731	0.721528150847328	-0.417161821697573
0.27425	32.91	0.0413631125841586	0.0392981483381686	-0.593423312442985	-0.616339350176315	0.0570548117642893	0.855584842272563	0.745804817441976	-0.426012079983083
0.277583333333333	33.31	0.0367340284520319	0.0344824500819211	-0.563954372598453	-0.587647661957016	0.0503828166140686	0.814477936457743	0.768551522440303	-0.434115349079797
0.2809375	33.7125	0.0323109252556175	0.02986675841636	-0.535116189809491	-0.559179341429082	0.0440002176037268	0.773970847304529	0.789938885641491	-0.441584234804546
0.284270833333333	34.1125	0.0281410568188559	0.0255050186748229	-0.507551741176726	-0.531333356217479	0.0379792714054014	0.734795145194126	0.809642858933996	-0.448327832181012
0.287625	34.515	0.0241626351753767	0.0213389360643914	-0.48109977330159	-0.503803737666265	0.0322363634887457	0.696616966458139	0.827910458878427	-0.454471518961466
0.290979166666667	34.9175	0.0203917344280626	0.0173923586702459	-0.455992012535446	-0.476804130692644	0.0268014360268086	0.659750630573169	0.844671126569192	-0.460006234051188
0.2943125	35.3175	0.0168393659111758	0.0136834012769687	-0.43229675253079	-0.450531267569856	0.0216979195960585	0.624386823457037	0.859936612526495	-0.464947469486871
0.297666666666667	35.72	0.0134516632369578	0.0101610574240048	-0.409527954918078	-0.424687322607798	0.0168580642961891	0.589976667202325	0.874029633848017	-0.469422214195291
0.301	36.12	0.0102631832826443	0.00686424925480549	-0.387700790722277	-0.399619771823012	0.0123470988060048	0.556783499359091	0.886917554001861	-0.473417280377556
0.304354166666667	36.5225	0.00722881326581489	0.00374669224551031	-0.366239440797932	-0.375038552738916	0.00814207860528185	0.524199622316234	0.89889898196401	-0.477042010680311
0.3076875	36.9225	0.0043834080566096	0.000841910616407724	-0.3451278020621	-0.351268552623406	0.00446352771659032	0.492445728805073	0.909940834074411	-0.480282345571304
0.311041666666667	37.325	0.00169058820163998	-0.00189179762292676	-0.323883119533383	-0.328029238857742	0.0025371217380401	0.460980972128205	0.920266651540644	-0.483221355370096
0.314375	37.725	-0.000815648730797327	-0.00442594049806835	-0.302654490303416	-0.305622714709224	0.00450047021371021	0.430122057382618	0.92979804926665	-0.485835950904499
0.317729166666667	38.1275	-0.00316563955259418	-0.00679780523944556	-0.281184244415337	-0.28377971764119	0.0074987618878307	0.399494064351322	0.938671791809652	-0.48818495439442
0.3210625	38.5275	-0.00532976868462823	-0.00898356773351235	-0.25986944059379	-0.262779894136083	0.010445617428101	0.369574618875133	0.946771214259647	-0.49024092094162
0.324416666666667	38.93	-0.00733615252673164	-0.0110162950949274	-0.238678940340838	-0.242366816285543	0.0132354785147343	0.340160712309073	0.954179551570787	-0.49204900610521
0.32775	39.33	-0.00916309278573522	-0.0128764741523645	-0.218176300118781	-0.22279822822029	0.0158039822828458	0.311833206108043	0.960788799363892	-0.49358890952503
0.331104166666667	39.7325	-0.0108392214674907	-0.0145931687950706	-0.198427540471108	-0.203831702101997	0.0181782644249316	0.284465905864324	0.966678943782929	-0.494903012337369
0.334458333333333	40.135	-0.012360934653976	-0.0161601108925962	-0.179855501585761	-0.185592424350729	0.0203455619136182	0.258442545698356	0.971824178472585	-0.495995220166095
0.337791666666667	40.535	-0.0137304969891203	-0.0175747452446227	-0.162776609154007	-0.168186008873663	0.0223024262801524	0.234057168376719	0.976239302951049	-0.496880104763463
0.341145833333333	40.9375	-0.0149766531199139	-0.0188605612444092	-0.14707809499075	-0.151392027561051	0.0240836232558213	0.211072291016974	0.980039118741434	-0.497599834108492
0.344479166666667	41.3375	-0.0160957474774258	-0.0200073172225032	-0.132927610875313	-0.135415177710891	0.0256781196604996	0.189755158263197	0.983248728343252	-0.498165054690695
0.347833333333333	41.74	-0.0171129565667909	-0.0210350866322999	-0.119994948881373	-0.120049705005417	0.0271169347841018	0.16973720696692	0.985987457877338	-0.498611898647725
0.351166666666667	42.14	-0.0180250941582536	-0.0219367415064522	-0.108188022050788	-0.105479509557143	0.028392334305844	0.15109789889895	0.988298890536631	-0.498952115550581
0.354520833333333	42.5425	-0.0188507611575868	-0.0227291739576411	-0.0970411254994244	-0.0915132937811628	0.0295290796506951	0.133385392666785	0.990283507875881	-0.499211943406471
0.357854166666667	42.9425	-0.0195842219046024	-0.023408038782368	-0.0863641236477918	-0.0783146792613386	0.0305201249546189	0.116584522305739	0.991976387294725	-0.499399367837291
0.361208333333333	43.345	-0.0202366591072778	-0.0239872782362396	-0.0757289922027179	-0.0657066939650426	0.0313833058967175	0.100260909091505	0.993444953154362	-0.499530449693144
0.364541666666667	43.745	-0.0207999248242208	-0.0244650108226867	-0.0650579237625193	-0.0538336415816745	0.0321118923025008	0.0844428470045508	0.994701939788403	-0.499608672129264
0.367895833333333	44.1475	-0.0212797576230141	-0.0248524596385962	-0.0541192793779345	-0.0425329187981376	0.0327180811567898	0.0688327362660812	0.99578083296575	-0.499642635079015
0.371229166666667	44.5475	-0.021668631495162	-0.0251499066978528	-0.0430788075300748	-0.0319308594853012	0.0331970992374911	0.0536224155151861	0.99667592098941	-0.499634093417535
0.374583333333333	44.95	-0.021970563486167	-0.0253660880293153	-0.0319485367382715	-0.0218793409860155	0.033558070293309	0.038722274748509	0.997401579115013	-0.49957606735405
0.377916666666667	45.35	-0.0221825631009358	-0.025503172237347	-0.0211103353197723	-0.0124882154783021	0.0338005606446814	0.0245275718966581	0.997952916728655	-0.499501378288423
0.381270833333333	45.7525	-0.0223102596277991	-0.0255676411585208	-0.010727258087384	-0.00362423240704634	0.0339330511311713	0.011322946905008	0.99834661113534	-0.499400989972568
0.384625	46.155	-0.022357506054177	-0.0255630639112803	-0.0011714102267205	0.00466838859743435	0.0339606877653378	0.00481311271589607	0.998596226590297	-0.49928249359772
0.387958333333333	46.555	-0.0223324053602005	-0.0254945941719501	0.00725209736385861	0.0123596331420936	0.0338926343202287	0.0143301586726045	0.998725634435257	-0.499155148836432
0.3913125	46.9575	-0.0222440543317004	-0.0253657572430611	0.0144830323823573	0.019561553339985	0.0337375101871129	0.0243395274412116	0.998764248270705	-0.49902572123526
0.394645833333333	47.3575	-0.0221037388305635	-0.0251823687164283	0.0203858226127675	0.0262012441906547	0.0335071181163034	0.0331976951118227	0.998738514829607	-0.498902236401785
0.398	47.76	-0.0219198342820337	-0.0249462541557638	0.0251161821297992	0.0323780225783979	0.0332083533370112	0.0409775420305377	0.998670948444423	-0.498787296614885
0.401333333333333	48.16	-0.0217035332390138	-0.0246642974640187	0.0288142411756677	0.0380321187490556	0.0328537809764809	0.0477148043176519	0.998578726053348	-0.498684129709963
0.4046875	48.5625	-0.0214591245204784	-0.0243368215010189	0.0318153043686268	0.0432511389572533	0.0324464929685452	0.0536924074070813	0.998470615300926	-0.498590443309958
0.408020833333333	48.9625	-0.0211940636644024	-0.0239715720513247	0.0344142618913036	0.0479877591187929	0.0319972592767348	0.0590522349006922	0.998352391872327	-0.498505453894941
0.411375	49.365	-0.0209067925002412	-0.0235675506962502	0.036973245329657	0.052318750101215	0.0315043396767567	0.0640645961694943	0.9982232519278	-0.498424608631993
0.414708333333333	49.765	-0.0206001827257289	-0.0231331719900748	0.0397332164121717	0.0562082473462199	0.0309759773801538	0.0688338256687096	0.998083218483855	-0.498346385481777
0.4180625	50.1675	-0.0202678548976283	-0.0226662857976217	0.0429075612335953	0.0597227726263343	0.0304063554871475	0.073538210348033	0.997928035118574	-0.498266968817416
0.421395833333333	50.5675	-0.0199104604959216	-0.0221758009788647	0.0465136213286883	0.0628366065124642	0.0298025600614087	0.0781790002949057	0.997757555584664	-0.498186871586869
0.42475	50.97	-0.0195200855382101	-0.0216585778394273	0.0505251799045195	0.0656063729662585	0.0291569500024535	0.0828069440214519	0.99756956737599	-0.498105041861579
0.428083333333333	51.37	-0.0190991993611662	-0.0211238677793795	0.0547082369494737	0.0680150389312329	0.0284780126799305	0.0872870936103207	0.997369926832445	-0.498025741727366
0.4314375	51.7725	-0.0186419900216165	-0.0205676985226742	0.0588466664688825	0.0701096551977793	0.027758854704142	0.0915330208528671	0.997164453877351	-0.497951586344475
0.434791666666667	52.175	-0.0181527787771544	-0.0199959406797522	0.0626073074350243	0.0718906848440284	0.0270066847465674	0.095330716516803	0.996967328392531	-0.497889173457146
0.438125	52.575	-0.0176391004446425	-0.0194147225385736	0.0656797715278447	0.0733657685966281	0.0262310753829496	0.0984701395841595	0.996795229273318	-0.497845043580644
0.441479166666667	52.9775	-0.0171008882029109	-0.018819100668281	0.0678725569660963	0.0745686839877347	0.0254283095641718	0.100832398666196	0.996661059897789	-0.497822499584033
0.4448125	53.3775	-0.0165525776920473	-0.0182186565858616	0.0690307789252324	0.0754991995220189	0.024615183851534	0.102300427992702	0.996577164977086	-0.497824994026292
0.448166666666667	53.78	-0.0159956735657795	-0.0176079680473423	0.0691641468964359	0.0761834011828213	0.023788697139171	0.102896014654089	0.996546157178629	-0.497851240339535
0.4515	54.18	-0.0154449118631663	-0.0169965737009992	0.0683920579033196	0.0766267699999027	0.022965818514359	0.102708984343479	0.996564139100746	-0.49789807751931
0.454854166666667	54.5825	-0.0148998535083331	-0.0163786874598049	0.0669365759281976	0.0768487916376265	0.0221419745613565	0.101912913672187	0.99662033922101	-0.497959878163407
0.4581875	54.9825	-0.0143714918020538	-0.015763715813888	0.0651198398553267	0.076860314927156	0.0213315379866882	0.100737786125589	0.996699405479601	-0.498029694584096
0.461541666666667	55.385	-0.0138548723051656	-0.015145606973982	0.0632539760359061	0.0766751818740134	0.0205267361556282	0.0993989386249371	0.996787094468632	-0.498101517489205
0.464875	55.785	-0.0133554419735909	-0.0145335529305519	0.061671421242548	0.0763090604489002	0.0197380847879197	0.0981144072227402	0.996869441600354	-0.498169523986126
0.468229166666667	56.1875	-0.0128637312069095	-0.0139213213175183	0.0605936350945496	0.0757707884083409	0.0189546502945638	0.0970195907535844	0.996938246032326	-0.498230615334147
0.4715625	56.5875	-0.012381135100043	-0.0133178186980178	0.0601670193604415	0.0750799878231071	0.0181839709975239	0.09621369336138	0.996987694782585	-0.498282704996153
0.474916666666667	56.99	-0.0118962940215478	-0.0127167096301141	0.0603938376960402	0.074240811039931	0.01741368758373	0.0957032583328404	0.99701756757861	-0.498326244343199
0.478270833333333	57.3925	-0.0114073383749763	-0.012122896575435	0.0611597179459601	0.0732693765907073	0.0166460803248062	0.0954406236631985	0.997030746106359	-0.498362961620179
0.481604166666667	57.7925	-0.0109138878327253	-0.0115410057045553	0.0622319915794397	0.0721844892049318	0.0158841984468177	0.0953069843071344	0.997034469616682	-0.498396260570311
0.484958333333333	58.195	-0.0104084033891968	-0.0109646844499242	0.0633315860516402	0.0709836218425996	0.0151181733750693	0.095129198260626	0.997039461261371	-0.498430455118207
0.488291666666667	58.595	-0.00989824772606171	-0.0104019210228036	0.0641344810898316	0.0696918112767161	0.0143588045815496	0.0947110353849612	0.997058337179075	-0.498470178506691
0.491645833333333	58.9975	-0.00938055568802856	-0.00984643719349424	0.0643690161727849	0.0683025316936536	0.0135995275808254	0.0938541745412254	0.997103765647053	-0.498519509590391
0.494979166666667	59.3975	-0.00886720444263337	-0.00930580994974218	0.0638291760250411	0.0668418309303837	0.0128540037905774	0.0924229088168171	0.997184222319654	-0.498580637583481
0.498333333333333	59.8	-0.00835848258660219	-0.00877389436759986	0.0624146804555793	0.0652998691235049	0.0121179805877189	0.0903308654000333	0.997303881803447	-0.498655763720469
0.501666666666667	60.2	-0.00786760304238537	-0.00825784120362416	0.0601763612730301	0.0637036106466228	0.0114057493825186	0.0876318690059659	0.997457380938649	-0.498738228402679
0.505020833333333	60.6025	-0.00739460727252929	-0.00775168517284809	0.0572430200857515	0.0620407163137493	0.0107130219701957	0.0844145356515148	0.997636463641055	-0.498827598319385
0.508354166666667	61.0025	-0.00694983319826715	-0.00726213567941218	0.0539050769208673	0.0603392153455074	0.0100518056144121	0.0809109277314019	0.997825146100863	-0.498917967022267
0.511708333333333	61.405	-0.00652989431689318	-0.00678343986878157	0.0504368255325367	0.0585850622104997	0.00941565591146837	0.0773051284457096	0.998011528391754	-0.499005626395015
0.515041666666667	61.805	-0.006139570824051	-0.0063218504073847	0.047205296890212	0.0568071739523235	0.00881249808379487	0.0738606462667543	0.998181625056461	-0.499085478809702
0.518395833333333	62.2075	-0.00577105003777399	-0.005871849071585	0.0444567055425895	0.0549903572601981	0.00823308144366158	0.0707130685185188	0.998329872165401	-0.499155977004652
0.521729166666667	62.6075	-0.00542403080152433	-0.00543921996591826	0.0424253396925936	0.053164033611826	0.00768148579205407	0.0680170854852758	0.99845101561199	-0.499215101133945
0.525083333333333	63.01	-0.00508808573614375	-0.00501869645239726	0.041171818713199	0.0513120148834054	0.00714674265240146	0.0657878524314887	0.998546642099288	-0.499263790289655
0.5284375	63.4125	-0.00475914084941525	-0.00461311795707644	0.0406682896238984	0.0494520023406014	0.00662799207230018	0.064026637553663	0.998618645301919	-0.499302866369958
0.531770833333333	63.8125	-0.00443378483210756	-0.00422490461266882	0.0407480435308227	0.0476014415636192	0.00612439931124493	0.0626601970195154	0.998671641861087	-0.499334297099657
0.535125	64.215	-0.0041042479736746	-0.00384919900388633	0.0411537633920837	0.0457425189650523	0.00562682720553347	0.0615305638085641	0.998713158317747	-0.499361163672161
0.538458333333333	64.615	-0.00377324736414885	-0.00349062357204598	0.0415722719688548	0.0439030124560524	0.00514021873005218	0.0604626190250532	0.998751130254891	-0.499386429553015
0.5418125	65.0175	-0.00343779556691115	-0.00314461554104349	0.0416955976062823	0.0420640535416567	0.00465908201911558	0.0592275903620971	0.998795209004435	-0.499413539725139
0.545145833333333	65.4175	-0.00310553382069718	-0.00281536272881982	0.0412591935178206	0.0402520049876241	0.00419173086043485	0.0576415211047096	0.998852810290011	-0.499444844197063
0.5485	65.82	-0.00277760097519036	-0.00249861168369817	0.0400830041039034	0.0384472760848765	0.00373605775160013	0.0555413382656581	0.998929436946728	-0.499482076772692
0.551833333333333	66.22	-0.00246424842235143	-0.00219813784891337	0.0381264402078953	0.0366749289826195	0.0033021705422172	0.0529025127834813	0.999024150924903	-0.499524596586576
0.5551875	66.6225	-0.00216771962090485	-0.00191000434364474	0.0354376333824586	0.0349152172655982	0.00288913913607456	0.0497483492837046	0.999133232782564	-0.499571254306606
0.558520833333333	67.0225	-0.00189674985469236	-0.00163759251577155	0.0322381828641491	0.0331922412256144	0.00250586696753569	0.0462712147232131	0.999247017863679	-0.499618652485258
0.561875	67.425	-0.00165114646155892	-0.001377279680545	0.0287653226833624	0.031486687493529	0.00215015905364247	0.042648039560959	0.999357581158486	-0.499664436865109
0.565208333333333	67.825	-0.00143471569212681	-0.00113206603960057	0.0253805681626426	0.029821973579011	0.0018275619374598	0.0391602266133097	0.999455840937524	-0.499705335841738
0.5685625	68.2275	-0.00124293042873199	-0.000898632705300548	0.0223557826557542	0.0281795931706582	0.00153375903899657	0.0359704113045031	0.999538412938765	-0.499740320206784
0.571916666666667	68.63	-0.00107306075913775	-0.000678280507875089	0.0199717155367425	0.0265723935898001	0.00126945808917214	0.0332409615169569	0.999603352224663	-0.499768451279767
0.57525	69.03	-0.000920143531756273	-0.000471967235226065	0.0183966862735027	0.0250123234953304	0.00103412629313824	0.0310492253120869	0.999651509125856	-0.499789828833942
0.578604166666667	69.4325	-0.000775608571542899	-0.000276804824894968	0.0176488727992119	0.0234820582058997	0.000823522657451482	0.0293749854241329	0.999685662881806	-0.499805457299944
0.5819375	69.8325	-0.000634859196651207	-9.48945329353333e-05	0.0176479788479656	0.0220025543954534	0.000641912121675258	0.0282057362489109	0.99970779455393	-0.499815984845063
0.585291666666667	70.235	-0.000490888097954011	7.6377785730754e-05	0.0181900136353629	0.0205569375927985	0.000496794415091433	0.0274493038026268	0.999720821973328	-0.499822641674014
0.588625	70.635	-0.000342251837654644	0.000235233373138836	0.0189854959006317	0.0191643928256926	0.000415296352279015	0.0269763416157633	0.999727883141607	-0.499826802568155
0.591979166666667	71.0375	-0.000186297743876545	0.00038401774256315	0.0197236726695258	0.0178082789069092	0.000426821363074517	0.0265736347005988	0.999733380896782	-0.499830382862466
0.5953125	71.4375	-2.67002665559611e-05	0.000521243904754998	0.0200925459080045	0.0165057916167489	0.000521927305741323	0.026002914412827	0.999742069122153	-0.499835374619703
0.598666666666667	71.84	0.000134560906070462	0.000648992531537789	0.0198554659421925	0.0152405733033546	0.000662795551761124	0.0250302737179699	0.999758226507803	-0.499843491649179
0.602	72.24	0.000290007115240773	0.000766037237748787	0.0188776447672536	0.0140279951200726	0.000819095340304208	0.0235191436716433	0.999783619749919	-0.499855418010309
0.605354166666667	72.6425	0.000435437647407477	0.000874200824113946	0.0171325404229585	0.0128523158986945	0.000976643755758086	0.0214174220041569	0.999817445142606	-0.499870975424726
0.6086875	73.0425	0.000563348878564821	0.000972491554527476	0.0147534882804756	0.0117275306314211	0.00112387801055431	0.0188467607602222	0.999855362833303	-0.499888576479508
0.612041666666667	73.445	0.000670954286068678	0.00106248790145356	0.0119322468147535	0.0106389629569018	0.0012566066189262	0.0159864332121497	0.999892534026405	-0.499906542749227
0.615375	73.845	0.00075465294593947	0.00114341459417594	0.00899689805254312	0.00959970034868132	0.00136999927116391	0.0131566873244114	0.99992385898294	-0.499922666244728
0.618729166666667	74.2475	0.000815720140035804	0.00121662577368102	0.00623291491474365	0.00859644780862237	0.00146477903454581	0.0106182928600035	0.999947265987156	-0.49993581707705
0.622083333333333	74.65	0.000856324381729254	0.00128193218864873	0.00395808134814915	0.00763575433139891	0.00154163600860829	0.00860064835742303	0.999962701055546	-0.499945175064843
0.625416666666667	75.05	0.00088125962402664	0.00133934059755879	0.00240672284730869	0.00672326747045072	0.00160326284844648	0.0071410531676342	0.999972101098798	-0.499951711753444
0.628770833333333	75.4525	0.000897126501647269	0.0013899104481956	0.00167758258748401	0.00584771546390334	0.00165429350901258	0.00608358935864378	0.999977883966616	-0.499956099789421
0.632104166666667	75.8525	0.000910408075749244	0.00143335358683778	0.00177133628572685	0.00502004828283148	0.00169804162766705	0.00532339337256715	0.999981364802878	-0.499958854647381
0.635458333333333	76.255	0.000927427891409008	0.00147055628798178	0.00255542233148886	0.00422991799910905	0.00173857938843359	0.00494190141255961	0.99998276812982	-0.49995986283833
0.638791666666667	76.655	0.000952582380151262	0.00150139568129318	0.0037841897792097	0.00348684763098623	0.00177808947547092	0.00514569710406563	0.999981698727523	-0.49995870174567
0.642145833333333	77.0575	0.000988626633472293	0.00152659603536988	0.00516859478029053	0.00278100470568376	0.00181875728881503	0.00586927245711781	0.999978269377107	-0.499955627304416
0.645479166666667	77.4575	0.00103500463583372	0.00154617441263749	0.0063715868415775	0.00212023459405535	0.00186061546550925	0.00671509594969369	0.999973826507808	-0.499951969721962
0.648833333333333	77.86	0.00108969705657258	0.00156069982485746	0.00711852144605553	0.00149507387007397	0.00190347671864225	0.00727382935288769	0.999970585051234	-0.499949438464834
0.652166666666667	78.26	0.00114742817026455	0.00157030258225201	0.00719108661565128	0.000911792833018118	0.00194485002140113	0.00724866145465094	0.999970726765162	-0.499949518681677
0.655520833333333	78.6625	0.00120302684320402	0.0015754033717105	0.00649157440690659	0.000361461558941689	0.00198221325014899	0.00650163000631358	0.999975047347999	-0.499952831092252
0.658854166666667	79.0625	0.00124967799272055	0.00157622352002272	0.00505757252766083	-0.000150794069848397	0.00201151079305155	0.0050598200288203	0.999982300287428	-0.499958930052576
0.662208333333333	79.465	0.00128252700498241	0.00157304680874796	0.00302332025716276	-0.000633008989159695	0.00202961862945266	0.00308887775053136	0.999989832004562	-0.499966554291165
0.665541666666667	79.865	0.00129739840427585	0.0015661714884131	0.000662822788796623	-0.00108066677611685	0.00203374918574922	0.00126774395299323	0.99999464342192	-0.499973467851113
0.668895833333333	80.2675	0.00129295884847858	0.00155576166471094	-0.00174382135004855	-0.00150058635999057	0.00202290309734382	0.00230058086679754	0.999995194698691	-0.499976903516448
0.67225	80.67	0.00127009941692103	0.00154209142503883	-0.00386204961085318	-0.00189083929926675	0.00199779841126211	0.00430008144717548	0.99999198750623	-0.499974939240967
0.675583333333333	81.07	0.00123257897778367	0.00152550917297749	-0.00540563893119676	-0.00224996958144406	0.00196123154505344	0.00585519387995766	0.999987383340841	-0.499970306897999
0.6789375	81.4725	0.00118530695875012	0.00150603756115873	-0.00620221946889435	-0.00258295201995977	0.00191653377796541	0.00671856885636713	0.999984102213372	-0.499967089158907
0.682270833333333	81.8725	0.001135281717586	0.00148414312221005	-0.00616720386196363	-0.00288602605371428	0.00186856773639288	0.0068090784881463	0.999983891631827	-0.499967293538485
0.685625	82.275	0.00108843265316532	0.00145977578218531	-0.00535325393307002	-0.00316334905538743	0.00182088741407349	0.00621804671244517	0.999986578640299	-0.499970800472358
0.688958333333333	82.675	0.00105092959075224	0.00143345669217918	-0.00394229139016004	-0.00341194966954837	0.00177742822445013	0.00521373781009951	0.999990374264284	-0.499975790452117
0.6923125	83.0775	0.00102615157605144	0.00140507257288981	-0.00218266235593484	-0.00363561058761314	0.00173988964940884	0.00424048102280623	0.99999314686984	-0.49997913875231
0.695645833333333	83.4775	0.00101587256797261	0.00137518356484135	-0.00041024895477872	-0.00383247944911769	0.00170971544748505	0.00385437451901167	0.999993618576966	-0.499978331431177
0.699	83.88	0.00101886498902366	0.00134361671074447	0.00108001115707723	-0.00400623214574358	0.0016862359654716	0.00414925536753289	0.999992130867748	-0.49997487686264
0.702333333333333	84.28	0.00103164421471814	0.00131095245033172	0.00200444850144409	-0.0041561597243809	0.00166819846325074	0.00461426889653252	0.999990227413353	-0.499971799421895
0.7056875	84.6825	0.00104909393481277	0.00127695981451735	0.00219937285161063	-0.00428578674044758	0.00165264165866443	0.00481717852326423	0.999989466730449	-0.499970860571944
0.709020833333333	85.0825	0.00106483421501684	0.00124222342353985	0.00160735714178258	-0.00439521483130796	0.00163615125812426	0.00467990495572174	0.999990314829895	-0.499972455462106
0.712375	85.485	0.0010729190911067	0.00120645894588881	0.000294008603158919	-0.00448751384841769	0.0016145273500862	0.00449713482102461	0.999991706820587	-0.499975552466964
0.715729166666667	85.8875	0.00106813889475366	0.00117001812052689	-0.00154870061067678	-0.00456350000674851	0.00158425474619672	0.00481912916335558	0.999991650471444	-0.499977401064428
0.7190625	86.2875	0.00104748777368217	0.00113325797582583	-0.00362975378121427	-0.00462415772794986	0.00154321232362448	0.00587860078634343	0.99998858513262	-0.499974540296487
0.722416666666667	86.69	0.00100995692879355	0.00109583477757958	-0.00565646193191167	-0.00467127004603799	0.00149025731260443	0.00733596111155025	0.999982458655938	-0.499967285895065
0.72575	87.09	0.000957805644156146	0.00105832133903587	-0.00729582644417062	-0.00470495166272197	0.00142738772190181	0.00868133939274404	0.99997517475249	-0.499959492693961
0.729104166666667	87.4925	0.000894478880969777	0.00102035301712868	-0.00831594517786057	-0.00472606260624836	0.00135691294785794	0.00956507250152143	0.999969519849368	-0.499954129623831
0.7324375	87.8925	0.000826467535354626	0.000982502305123983	-0.00855099761096233	-0.00473456143664987	0.00128388448334306	0.00977423307170929	0.999967973108462	-0.49995291237345
0.735791666666667	88.295	0.000759429644323666	0.000944396402583845	-0.00797229415180165	-0.00473068605913633	0.00121186548341426	0.00927021383965643	0.999971198923029	-0.499956107311147
0.739125	88.695	0.000700392307968626	0.000906607218714891	-0.00668244617066021	-0.00471461138844737	0.00114563782849885	0.00817818117724528	0.999977755717002	-0.499962736117218
0.742479166666667	89.0975	0.000653622454536384	0.000868760255304165	-0.00487419064801103	-0.00468639893359178	0.00108718291665677	0.00676166173643198	0.999985006134388	-0.499970910508796
0.7458125	89.4975	0.000622658546836692	0.000831419926173412	-0.00285618649360331	-0.00464684559616408	0.00103873132213628	0.00545444546043239	0.999990315635297	-0.499977700810485
0.749166666666667	89.9	0.000607611090063805	0.000794209839999891	-0.000925511888112068	-0.00459617887326864	0.000999980253165621	0.00468843603882123	0.99999261335307	-0.499980284768587
0.7525	90.3	0.000606629247911046	0.000757675133408015	0.000591115873333537	-0.00453598331173278	0.000970603241394739	0.00457433739245644	0.999992514807509	-0.499978994060515
0.755854166666667	90.7025	0.000615430850711994	0.000721433990807244	0.0014731554607258	-0.0044666992524635	0.000948273238629118	0.00470335935512313	0.999991738278047	-0.49997714481616
0.7591875	91.1025	0.000628157106286006	0.000686000768942736	0.00157485958127869	-0.00439051337496251	0.000930149668154343	0.00466441747664915	0.999991771048752	-0.499977050517537
0.762541666666667	91.505	0.000638572698783896	0.000650986353389169	0.000886597823231038	-0.00430783325707018	0.000911898198227783	0.00439812267574222	0.999992825837693	-0.499979005831516
0.765895833333333	91.9075	0.000640606075214567	0.000616657413882845	-0.000478346164379868	-0.00422040652739525	0.000889180808215342	0.00424742819944698	0.999993700942714	-0.49998135281638
0.769229166666667	92.3075	0.000629768804460014	0.000583254059639964	-0.00228244047005198	-0.00412991011254519	0.000858367080658091	0.00471865362545654	0.999992652471252	-0.499980615484207
0.772583333333333	92.71	0.000603465507896556	0.000550384433662171	-0.00425139743596045	-0.00403604066002942	0.000816758008248758	0.00586208191412418	0.99998867310414	-0.499975014996683
0.775916666666667	93.11	0.000562079312836591	0.0005184769455947	-0.00604148591019804	-0.00394047994278615	0.000764690458311115	0.00721296985870739	0.999982478381437	-0.49996728781456
0.779270833333333	93.5125	0.000507663233832897	0.000487150086393388	-0.00737904427857596	-0.00384224658557304	0.000703588775961329	0.00831944428970664	0.999976235181178	-0.499960601935988
0.782604166666667	93.9125	0.000445535486379805	0.000456809572500697	-0.00802645755108101	-0.00374251702460742	0.000638104109963225	0.00885609702401581	0.99997272245313	-0.499957219377785
0.785958333333333	94.315	0.00038097169715718	0.000427093967708647	-0.00787747874883985	-0.00363982637897751	0.00057231869730766	0.00867773055052552	0.99997362975849	-0.499958107602033
0.789291666666667	94.715	0.000321187150195815	0.000398392147365363	-0.006946344406332	-0.00353517153279422	0.00051173966871183	0.00779417336076498	0.999978711456819	-0.499963102637797
0.792645833333333	95.1175	0.000271291582344974	0.000370367375755189	-0.00535877282174335	-0.00342701214613005	0.000459098154728403	0.00636088503313635	0.99998592523593	-0.499971049035058
0.795979166666667	95.5175	0.000236189697161817	0.000343390929361353	-0.003372946738477	-0.00331661665685576	0.000416776802873006	0.00473040333894856	0.999992359378637	-0.499979738887346
0.799333333333333	95.92	0.000217542879509754	0.000317148673545599	-0.00126949465290518	-0.00320275669106102	0.000384588332580602	0.00344518027044899	0.999996010099386	-0.499986028884206
0.802666666666667	96.32	0.000215135063108517	0.00029198722050397	0.000606198045041194	-0.00308726142363064	0.000362683928946872	0.00314621346504805	0.999996509091485	-0.499986306852435
0.806020833333333	96.7225	0.000226006716464077	0.000267608452544086	0.00199021801133191	-0.00296935846434805	0.000350276062213669	0.00357464088020396	0.99999522727321	-0.499983025726635
0.809354166666667	97.1225	0.000245122828461623	0.000244325281656467	0.00265993604543705	-0.00285137798252704	0.000346092537176892	0.00389943792937588	0.999994170495224	-0.499980841094467
0.812708333333333	97.525	0.000266556546288569	0.000221849304694106	0.00252961431665008	-0.002732828806387	0.000346798942274264	0.00372388263456566	0.999994615420371	-0.499981537332537
0.8160625	97.9275	0.00028376510038878	0.000200323638884308	0.00162672286387618	-0.00261543680391557	0.000347350244701951	0.00308005469937363	0.999996322821723	-0.499984940283891
0.819395833333333	98.3275	0.000291081117645464	0.000179860346536076	0.000119654535415515	-0.00250078780549771	0.000342166569532749	0.00250364870857945	0.99999771053792	-0.499988778130945
0.82275	98.73	0.000284635030063147	0.000160184529026891	-0.00175612826967003	-0.00238811001841216	0.000326613201935585	0.00296429687439952	0.999997012705736	-0.499987804171974
0.826083333333333	99.13	0.000262860590521058	0.000141517467630806	-0.00366843308320045	-0.00227918343796687	0.000298534560300337	0.00431880520859902	0.999993537482362	-0.499981012237961
0.8294375	99.5325	0.000226390048359752	0.000123600642119166	-0.00532212290634761	-0.00217272347514887	0.000257933271852626	0.00574854064347926	0.99998826140605	-0.499973169273444
0.832770833333333	99.9325	0.000178973650175925	0.000106632195767651	-0.00642292954623206	-0.00206984698156783	0.000208331448973805	0.00674820646416262	0.999983554012315	-0.49996745245101
0.836125	100.335	0.000125234420181951	9.0378017235338e-05	-0.00679561603419626	-0.00196883528263478	0.000154440428637389	0.00707507665360404	0.999981713411304	-0.499965429076423
0.839458333333333	100.735	7.20656497775558e-05	7.50222199614207e-05	-0.00636412263504108	-0.00187038786492443	0.000104027839378702	0.00663328031060793	0.999983785797523	-0.499967672927832
0.8428125	101.1375	2.51433046846953e-05	6.03595457112169e-05	-0.00517951092091474	-0.00177269773843755	6.53870058110317e-05	0.00547446715687807	0.999988874598806	-0.49997369435425
0.846145833333333	101.5375	-9.598900704098e-06	4.65632062954181e-05	-0.00343104906001086	-0.00167650415045492	4.75423082657626e-05	0.00381873851143201	0.999994551202784	-0.499982016586774
0.8495	101.94	-2.90040253384557e-05	3.345485560789e-05	-0.0013644076369193	-0.00158032006318247	4.4277091701901e-05	0.00208782654973558	0.999998369565069	-0.499990400521769
0.852833333333333	102.34	-3.16259258234372e-05	2.11927636532011e-05	0.000680627245217691	-0.00148531121170756	3.80700987055457e-05	0.00163383072640859	0.999999023663927	-0.499992672572224
0.8561875	102.7425	-1.88532826897205e-05	9.61816938121695e-06	0.00241420523067977	-0.00139053761812886	2.11649580775463e-05	0.00278603333850711	0.999997118141954	-0.499986951855267
0.859541666666667	103.145	5.65009040531048e-06	-1.19844803265526e-06	0.00355760996506222	-0.00129709450317354	5.77579425491913e-06	0.00378669285969604	0.999994611989586	-0.4999817796933
0.862875	103.545	3.6171863754375e-05	-1.12101687135642e-05	0.00393950854199366	-0.00120622693083379	3.78691379628801e-05	0.00412003773782592	0.999993554680113	-0.499979932790649
0.866229166666667	103.9475	6.67083662874914e-05	-2.05613219393559e-05	0.00351455152437079	-0.00111756298432096	6.98052583451988e-05	0.00368795599775559	0.999994764812461	-0.499981950357643
0.8695625	104.3475	9.06609307777694e-05	-2.91608194483174e-05	0.0023656355962011	-0.00103293660920027	9.52352758193562e-05	0.00258131551977667	0.999997367670622	-0.499987207769998
0.872916666666667	104.75	0.000103166217204193	-3.71468551624096e-05	0.000672579978181062	-0.000951883707331029	0.000109650158324919	0.00116552409641856	0.999999423180137	-0.499993796168188
0.87625	105.15	0.000100858703506082	-4.44545587059958e-05	-0.00126647910021395	-0.00087578033703887	0.000110221077216078	0.00153979235938573	0.999999140105457	-0.499993208681908
0.879604166666667	105.5525	8.29104443890175e-05	-5.12117309800949e-05	-0.00315571695884944	-0.000803759432804856	9.74514401061471e-05	0.00325646721927194	0.999996121651981	-0.499984966309644
0.8829375	105.9525	5.12930517162292e-05	-5.7370075124811e-05	-0.00466439360518437	-0.000736502054241223	7.6956498583227e-05	0.0047221820147032	0.999991728969906	-0.49997732429865
0.886291666666667	106.355	9.65411414433293e-06	-6.30397380203355e-05	-0.00556072716057245	-0.000672700275354685	6.37746853350477e-05	0.00560126880401132	0.999988235224929	-0.499972483337387
0.889625	106.755	-3.58579985137403e-05	-6.81786403611286e-05	-0.00568347457742367	-0.000612493199016733	7.70332594332053e-05	0.00571638270159223	0.999987615917161	-0.499971640739793
0.892979166666667	107.1575	-7.94038444136053e-05	-7.28739378568297e-05	-0.00500595345459732	-0.000554392052031588	0.000107775606360721	0.00503655840201925	0.999990253938981	-0.499974954703955
0.8963125	107.5575	-0.000114374394019439	-7.70842158640755e-05	-0.0036352428524814	-0.000498418591802567	0.00013792562612761	0.00366925219754265	0.999994700341816	-0.499981623343246
0.899666666666667	107.96	-0.00013635275716279	-8.08740021759738e-05	-0.00176562247004452	-0.000443310607765979	0.000158532894422118	0.00182042495085185	0.999998587554129	-0.49999024809025
0.903	108.36	-0.000142273006412019	-8.42043986625854e-05	0.000292435572853366	-0.000389420458536453	0.000165323891520983	0.000486997800607783	0.999999881304828	-0.499997043230247
0.906354166666667	108.7625	-0.000131880871044812	-8.7123682414574e-05	0.00224262507258521	-0.000336015031967415	0.00015806043206639	0.00226765811309727	0.999998173660871	-0.499990131285479
0.909708333333333	109.165	-0.00010731317603902	-8.96170266916009e-05	0.00376776506387332	-0.000283656087260884	0.000139811763541645	0.0037784274973042	0.999994811328167	-0.499982544737966
0.913041666666667	109.565	-7.3237050979579e-05	-9.16829283564862e-05	0.00462785206098233	-0.000233116070491896	0.000117343193190769	0.00463371965063273	0.99999208980778	-0.499977992380739
0.916395833333333	109.9675	-3.51325652946471e-05	-9.33616978667978e-05	0.00470239894528523	-0.000184382620021079	9.97532143479792e-05	0.00470601240873688	0.999991756600855	-0.499977437015089
0.919729166666667	110.3675	1.17015953407347e-07	-9.46520621025322e-05	0.00398478459559511	-0.000138727215193925	9.46521344344382e-05	0.00398719870504688	0.999994020345099	-0.499980924427438
0.923083333333333	110.77	2.6956517888987e-05	-9.55951202959323e-05	0.00258667180499115	-9.61907346913553e-05	9.93231135289921e-05	0.00258845971268178	0.999997435660752	-0.49998764294133
0.926416666666667	111.17	4.05117806314583e-05	-9.62081824957473e-05	0.000751395165703975	-5.77411208704103e-05	0.000104389744463076	0.000753610464419567	0.99999975540744	-0.499995976308108
0.929770833333333	111.5725	3.85162684031319e-05	-9.6530798625944e-05	-0.00124508269840488	-2.30967676827318e-05	0.000103931217711834	0.00124529690698426	0.999999427824428	-0.49999437994679
0.933104166666667	111.9725	2.10851731464753e-05	-9.65910346675197e-05	-0.00305817731054518	7.40004906093557e-06	9.88656285306417e-05	0.00305818626369609	0.999996513191764	-0.499985545141855
0.936458333333333	112.375	-9.39775146766898e-06	-9.6420128478331e-05	-0.00441574632111554	3.44999207789446e-05	9.68770298286748e-05	0.00441588109180707	0.99999265668057	-0.499978495993936
0.939791666666667	112.775	-4.78957687609847e-05	-9.60465205081924e-05	-0.00508242374777217	5.84637698947479e-05	0.000107326319078483	0.00508275999475765	0.999990178777215	-0.499974847829503
0.943145833333333	113.1775	-8.88465134859965e-05	-9.54865874412336e-05	-0.00495569086126707	8.03400053914132e-05	0.000130427724582581	0.00495634204115417	0.999990550426119	-0.499975304278074
0.946479166666667	113.5775	-0.000125365740123267	-9.47619691858676e-05	-0.00405321171502449	0.000100636967848417	0.0001571508816413	0.00405446087736822	0.999993555335959	-0.499979687270086
0.949833333333333	113.98	-0.000152119868110402	-9.38723361225413e-05	-0.00250440963207927	0.00012031774781705	0.000178752537780669	0.00250729814056709	0.999997417767448	-0.499987039688818
0.9531875	114.3825	-0.000164609427392965	-9.28254164100743e-05	-0.000556649278514223	0.000139784224631719	0.000188978362566574	0.000573932094176912	0.99999979250761	-0.499995688411231
0.956520833333333	114.7825	-0.000160909530987657	-9.16295913853776e-05	0.00146970400577048	0.00015919199405779	0.000185169811740788	0.00147830036039699	0.999999263163733	-0.499994232919943
0.959875	115.185	-0.000141538509863374	-9.02692620850278e-05	0.00327878891744571	0.000178771765575484	0.000167874028520554	0.00328365895143387	0.999996161473094	-0.499985317174567
0.963208333333333	115.585	-0.000109741834608252	-8.87618901249821e-05	0.00456554507645668	0.000197996701500358	0.000141145114693157	0.00456983637988964	0.999992403123796	-0.499978559608991
0.9665625	115.9875	-7.01373929495801e-05	-8.70924297861754e-05	0.00514277973793877	0.000216601683834212	0.000111822829582441	0.00514733909145234	0.999990238489938	-0.499975362572509
0.969895833333333	116.3875	-2.93719838136183e-05	-8.52899869643169e-05	0.00491462584222833	0.000233726867186395	9.02058496413664e-05	0.00492018042530386	0.999990993906285	-0.499976386665727
0.97325	116.79	6.65184501859575e-06	-8.33457019325518e-05	0.00391692505759784	0.000248935928649442	8.36107234317536e-05	0.00392482751256796	0.999994212006413	-0.499981313453554
0.976583333333333	117.19	3.19313537441944e-05	-8.13021574834979e-05	0.00232142984564517	0.000261488138928729	8.7347880131165e-05	0.00233611056567375	0.999997917499795	-0.499988960956416
0.9799375	117.5925	4.28803815620114e-05	-7.91561229565872e-05	0.000365267153235288	0.000271181714605384	9.00245462328028e-05	0.000454928143302794	0.99999991516107	-0.499997757036163
0.983270833333333	117.9925	3.77914203683449e-05	-7.69582458850254e-05	-0.00161704367888456	0.000277795836366433	8.57365911566175e-05	0.00164073178372428	0.99999902255578	-0.4999926724778
0.986625	118.395	1.7584325885499e-05	-7.47048820464325e-05	-0.00333167572131033	0.000281603983556679	7.67465173048186e-05	0.00334355557984665	0.999995840187229	-0.499984133836921
0.989958333333333	118.795	-1.41238167141541e-05	-7.24450650619022e-05	-0.00448550677553075	0.000283008179462617	7.3809007921786e-05	0.0044944259547772	0.999992396816075	-0.499978092663959
0.9933125	119.1975	-5.2465256491705e-05	-7.01672338263478e-05	-0.00490720115882667	0.000282687461967656	8.7613034655705e-05	0.00491533675492774	0.99999081139308	-0.499975739594159
0.996645833333333	119.5975	-9.07186152790998e-05	-6.79104792532177e-05	-0.00452393723107115	0.000281406877689237	0.000113321226390112	0.00453268109417401	0.999992083851239	-0.499977539983582
1	120	-0.000123033818386531	-6.56512494167073e-05	-0.00339132576886655	0.000279915011424918	0.000139453960204595	0.00340285804643675	0.999995433964165	-0.499982953964146


==> data/traj_tpcbf.dat <==
tau	t	px	py	vx	vy	pnorm	vnorm	h	r
0	0	0.632139225171164	0.632139225171164	0	0	0.89397986554508	0	0.000999999999999779	-0.0522782068870825
0.00335416666666667	0.4025	0.631978444082299	0.631977275530962	-0.0398197547470163	-0.0402300077312567	0.893751660458441	0.0566044732346261	0.0256032755530849	-0.0612428089394743
0.0066875	0.8025	0.631503956812906	0.631495631406733	-0.0786985183782501	-0.0801753303294399	0.893075573485327	0.112345629146694	0.0484513457095866	-0.0692864737414876
0.0100416666666667	1.205	0.630714785347729	0.630688550129088	-0.117302645359858	-0.120336066762391	0.891946852519904	0.168049634252096	0.0698878066419344	-0.0765282003818371
0.013375	1.605	0.629623836652133	0.629566328910245	-0.155418475153299	-0.16021365023967	0.890381905801143	0.223211370996407	0.0897014818417918	-0.0828912507409138
0.0167291666666667	2.0075	0.628218237778426	0.628115212045412	-0.193835933311292	-0.200306605530146	0.888361904788968	0.278738417269075	0.108174190401329	-0.0884546952017137
0.0200625	2.4075	0.626513696078648	0.626353496368416	-0.232384307524406	-0.240116660584361	0.885910894947719	0.334153373578336	0.125075359519054	-0.0931305503575579
0.0234166666666667	2.81	0.624484839996003	0.624259435768004	-0.27180106578537	-0.280141025772967	0.882995559745473	0.390326547499902	0.140573658587138	-0.0969386360185597
0.02675	3.21	0.62215115897924	0.621859320722675	-0.311756697890205	-0.319881875502313	0.879648270269929	0.446672870179376	0.154395564267694	-0.0997773905557547
0.0301041666666667	3.6125	0.619476894564165	0.619123434932561	-0.352792350547327	-0.359835245774352	0.875822727828842	0.503928414267539	0.166603815816568	-0.101618518224224
0.0334375	4.0125	0.61648890756498	0.616086053100615	-0.394314270750193	-0.399504121845631	0.871562159559349	0.56132636450545	0.17692616554065	-0.10237616132426
0.0367916666666667	4.415	0.613144583785413	0.612709504125626	-0.436643853606339	-0.439383785587576	0.86680979290226	0.619448113992982	0.185377709072439	-0.102006176668566
0.040125	4.815	0.609482169883848	0.609036030245113	-0.478978386217106	-0.478978474699594	0.861622540062091	0.677377792438379	0.191764962919411	-0.100477301790004
0.0434791666666667	5.2175	0.605454982824268	0.605020014934831	-0.521530675066271	-0.518783023480737	0.855935134632571	0.73561543654745	0.196113759458732	-0.0977551454365419
0.0468125	5.6175	0.601114654054948	0.600711645665539	-0.563471295451371	-0.558303141957302	0.849819574120177	0.793222729828793	0.198352528144138	-0.093877161273119
0.0501666666666667	6.02	0.596410765293904	0.59605736695421	-0.605082423922111	-0.598033253551284	0.843202339690093	0.850745856347589	0.198518974881777	-0.0888103026548573
0.0535208333333333	6.4225	0.591374813520297	0.591083408303962	-0.64595743661863	-0.637726838213884	0.836124252511787	0.907720513209429	0.196612950024443	-0.0825914200524528
0.0568541666666667	6.8225	0.586047188080442	0.585823924144284	-0.685829539306177	-0.677138354056691	0.828638025169495	0.963783433930842	0.192675499121667	-0.0752744236021412
0.0602083333333333	7.225	0.580367004268405	0.58021345550367	-0.725302926633738	-0.716761073195064	0.820654320399882	1.01971112155905	0.186637221607836	-0.0667499344650875
0.0635416666666667	7.625	0.574409195198991	0.574321975377455	-0.764099945194656	-0.756103268838619	0.812275602816319	1.07496087342513	0.178508980323438	-0.0570768691048729
0.0668958333333333	8.0275	0.568101648369843	0.568076117282636	-0.802994620688959	-0.795656978045109	0.803399002929085	1.13042929348424	0.168074304489068	-0.0460560387787707
0.0702291666666667	8.4275	0.561522611399265	0.56155374324196	-0.84181891985683	-0.834930838619535	0.794134906462187	1.18565112875029	0.155303411246933	-0.0337205618231417
0.0735833333333333	8.83	0.554587242407271	0.554673600797279	-0.881354094366179	-0.874415487388114	0.784365866711652	1.24152627207008	0.139843889212702	-0.0197951258162982
0.0769166666666667	9.23	0.547378359261481	0.547522773520514	-0.920335218667541	-0.912634894316492	0.774212022453402	1.2961170336987	0.122504903725583	-0.0125548965985084
0.0802708333333333	9.6325	0.539829234431922	0.540041255268952	-0.954347408948532	-0.945123217753106	0.763583760788442	1.34314439793447	0.107456052713685	-0.0130369059405003
0.0836041666666667	10.0325	0.532074494760288	0.53236882820566	-0.983697737575008	-0.972231554749216	0.752675120632723	1.38307463101608	0.0950075404972798	-0.0134433652603273
0.0869583333333333	10.435	0.524048575004381	0.524446320975906	-1.00980340811333	-0.995498272814217	0.741397904332947	1.41799849584313	0.0845272558691972	-0.0137044402174562
0.0902916666666667	10.835	0.515875905783927	0.516400571083011	-1.03292541396452	-1.01547112814433	0.72992979113285	1.44848766750307	0.0758350309443701	-0.0139588752559343
0.0936458333333333	11.2375	0.507475726150196	0.508153820920218	-1.05366966179147	-1.0330292994881	0.718158699973401	1.47559116620446	0.0686213995966445	-0.0141391934780624
0.097	11.64	0.498918150260349	0.499774307074622	-1.07205241622636	-1.04852955335995	0.706182468396892	1.49957014087571	0.0628136936156076	-0.0143024444086573
0.100333333333333	12.04	0.490276115845933	0.491330072385638	-1.08809633581775	-1.06228338305546	0.694100792248108	1.52065762811219	0.0583299628655787	-0.0144755266738279
0.1036875	12.4425	0.481459078244671	0.482727577943029	-1.10213361268332	-1.07478155365452	0.681783512950373	1.53943297622287	0.0549983084696464	-0.0146066105105369
0.107020833333333	12.8425	0.47259265415151	0.474083316232919	-1.11417526184575	-1.0861236920322	0.669401828118485	1.5559727467095	0.0527143779227232	-0.0147352836792923
0.110375	13.245	0.463580438924103	0.465297097039397	-1.12463332633569	-1.096655431796	0.656816726238267	1.57081292800656	0.051259064579119	-0.014822012806638
0.113708333333333	13.645	0.454546337062208	0.456484450213187	-1.13370283208356	-1.10639664432162	0.644197505290967	1.58410720787465	0.0504252672267078	-0.0148922008103528
0.1170625	14.0475	0.445386649374512	0.447540626695507	-1.14186783524027	-1.11557402702108	0.631396769063686	1.59636072456081	0.0499535080970208	-0.0149194081426808
0.120395833333333	14.4475	0.43622131912037	0.438581439417472	-1.14939828480824	-1.12413362517786	0.618581213953849	1.60772908923601	0.0496073827492728	-0.0149270928491826
0.12375	14.85	0.426939106033414	0.429499311854347	-1.15672530451153	-1.13220683113161	0.605596118831659	1.61861228790541	0.0491686852517492	-0.0151094217560758
0.127083333333333	15.25	0.41765622432298	0.420411368678275	-1.16401366617589	-1.13968920094021	0.592606480414843	1.62905472277145	0.0484876403991714	-0.0150917877229787
0.1304375	15.6525	0.408255900528429	0.411208455084361	-1.17150397851951	-1.146653687407	0.579452563933534	1.63927918626789	0.0474733652586675	-0.0150589412282917
0.133770833333333	16.0525	0.398853476041448	0.402009491809471	-1.17912897700407	-1.1529888860453	0.566300032540397	1.6491599424418	0.0461382316830923	-0.0150402224991189
0.137125	16.455	0.389330265122352	0.392704315945536	-1.18688789780967	-1.15875415295372	0.552987102112239	1.65873869821456	0.0445458737186771	-0.0150154115417511
0.140458333333333	16.855	0.379804665448376	0.383413338860165	-1.19441364537839	-1.16395330670548	0.539682658895255	1.66775635404477	0.0428586127340155	-0.0150158792959929
0.1438125	17.2575	0.370164359128873	0.374020268538517	-1.20033245056752	-1.16991860015048	0.52622506026121	1.67615856137284	0.0412404420187571	-0.015014967825595
0.147166666666667	17.66	0.360485374094689	0.364574701957959	-1.20401931465097	-1.17695804450293	0.512703050745675	1.68371397469189	0.0398949371557463	-0.0150271196362033
0.1505	18.06	0.350843077899886	0.355131121279623	-1.20643317008517	-1.18381169181007	0.499208351904882	1.69023404164866	0.0389931584898409	-0.0150674621765076
0.153854166666667	18.4625	0.341124209796687	0.34557610220604	-1.20804482970736	-1.18999438142481	0.485580651308651	1.69571782393336	0.0386306658977341	-0.0151043245706741
0.1571875	18.8625	0.331456440390682	0.336033666522951	-1.20874707298082	-1.195518233254	0.471997878081374	1.70009803613865	0.038838192906552	-0.0151503417023607
0.160541666666667	19.265	0.321726143922381	0.326389219542275	-1.2085808530447	-1.20053255084965	0.458298630061863	1.70350993070067	0.0395596454935478	-0.015183465009621
0.163875	19.665	0.312060641671649	0.31676662487322	-1.20769135502758	-1.20504172229375	0.44466047577235	1.70606094893384	0.040649810250302	-0.0152095294584467
0.167229166666667	20.0675	0.302344087736758	0.307049220529694	-1.20629870517409	-1.20915152184462	0.430918984517119	1.70798242639784	0.0419277045662658	-0.0152142689897353
0.1705625	20.4675	0.292700053436038	0.297360994594409	-1.20469789433629	-1.21284019765476	0.417249185005358	1.70946727423064	0.0431577641434854	-0.0152042133160595
0.173916666666667	20.87	0.28300858909138	0.287583993356746	-1.20315228871038	-1.21616267462777	0.403482855564529	1.71073875299147	0.0441425013272478	-0.0151717038813194
0.17725	21.27	0.273388565234078	0.277842797400073	-1.20192023931653	-1.2190684731639	0.389792159577185	1.71194047908824	0.044700336216688	-0.0151308460771044
0.180604166666667	21.6725	0.263716566472852	0.268018928104066	-1.2011464483092	-1.22157106948505	0.376006081405983	1.71318086263203	0.0447367258116481	-0.0150755562258669
0.1839375	22.0725	0.254108801799604	0.258237953318093	-1.20080354339157	-1.2235189750501	0.362295630233029	1.71433014093826	0.0443763011294077	-0.0179091577928027
0.187291666666667	22.475	0.244448194503061	0.248388498023924	-1.19897023726655	-1.22301686245047	0.348499305230853	1.71268790959976	0.0466325550759257	-0.0298600032368995
0.190645833333333	22.8775	0.234811315182262	0.238555590126911	-1.19491056553939	-1.21944386824368	0.334731419676167	1.70729452861384	0.0526149545814337	-0.0430886529663044
0.193979166666667	23.2775	0.225275605254128	0.228823747621915	-1.18863354811119	-1.21305954139165	0.321106533409633	1.69834129745959	0.0621505429187266	-0.0574321597523269
0.197333333333333	23.68	0.215740395877027	0.219093405135246	-1.1799534946874	-1.20398776404551	0.307483070407028	1.68578669635168	0.0752886136808367	-0.0728220594223893
0.200666666666667	24.08	0.206343485757309	0.209505744067828	-1.16884997926291	-1.19253589162136	0.294058312094542	1.66983595805937	0.0917939379747068	-0.0890794302941116
0.204020833333333	24.4825	0.196987874561044	0.199959846293672	-1.155084949793	-1.17875075313324	0.280692292116949	1.65035589472407	0.111757103519856	-0.106175381871083
0.207354166666667	24.8825	0.187810594873337	0.190591583696488	-1.13880424849992	-1.16298434517068	0.267577972416662	1.62770012702388	0.134741912786833	-0.123865289513122
0.210708333333333	25.285	0.178717705400045	0.181299848384343	-1.11988671821152	-1.14521584902424	0.254577401290144	1.60176952227306	0.160748854700464	-0.142120112331329
0.214041666666667	25.685	0.169841633257059	0.172214556351743	-1.09876820623968	-1.12583314039838	0.241876071174585	1.5731471104326	0.189073741852255	-0.160620169691529
0.217395833333333	26.0875	0.161088961279428	0.163235423382207	-1.0755029531874	-1.10475684366087	0.229336994165472	1.54181525674458	0.219601374005697	-0.179334271842839
0.220729166666667	26.4875	0.152582899938056	0.1544858969648	-1.05078326969743	-1.08240285113712	0.217134598151759	1.50855606857213	0.251436445263172	-0.197903661427242
0.224083333333333	26.89	0.144228233377621	0.145867387632314	-1.02475610407765	-1.05864174578941	0.205131855346519	1.47337959086328	0.284443404578381	-0.216324426420235
0.227416666666667	27.29	0.1361361090371	0.137496483469835	-0.998195066103969	-1.03391016866371	0.193489852835573	1.43713730271694	0.31771543837658	-0.234258076821683
0.230770833333333	27.6925	0.128209327809957	0.129277029736779	-0.971171293418646	-1.00803637645411	0.182071914789308	1.39975391316302	0.351235224441575	-0.251760960964548
0.234104166666667	28.0925	0.120547425908523	0.121318478126816	-0.944325453692326	-0.981470889845661	0.171025889935347	1.36199694203242	0.384252583597336	-0.268561040702865
0.237458333333333	28.495	0.113053719925227	0.113527731198186	-0.917505911344561	-0.954006494313885	0.160217631176907	1.3236107768318	0.416950154709934	-0.284785041740416
0.2408125	28.8975	0.105774921193114	0.105960634157335	-0.89092966961518	-0.925925226609008	0.149719704596402	1.28494871550251	0.448994881910582	-0.300321594153589
0.244145833333333	29.2975	0.0987525334729515	0.098666567033102	-0.864683592654277	-0.897518276891496	0.139596397938572	1.24628117724685	0.480157138647026	-0.315094001028621
0.2475	29.7	0.0918980824988382	0.0915579663360576	-0.838267395085651	-0.868536544853729	0.129723239115272	1.20708241450621	0.510850171245512	-0.329409652445352
0.250833333333333	30.1	0.0852976435514349	0.0847259038892387	-0.811785367121803	-0.839438454451879	0.120225483094376	1.16775528304763	0.540745421460214	-0.342861085696218
0.2541875	30.5025	0.0788714989058338	0.0780869940335287	-0.784678805174846	-0.809953839410604	0.110987801027164	1.12771718496554	0.570265193628602	-0.35578631716183
0.257520833333333	30.9025	0.0727038955538932	0.0717249859156553	-0.757106005695248	-0.780535954970126	0.102128987233363	1.0874032742552	0.599059125304601	-0.368046548820334
0.260875	31.305	0.0667233040255379	0.0655609633154456	-0.728631581982397	-0.750898923947398	0.0935427132968334	1.04630453322517	0.62745294158038	-0.379794722779608
0.264208333333333	31.705	0.061009809174571	0.0596714714878173	-0.699634269533118	-0.721486800621762	0.0853397991856025	1.00500314157547	0.655003021541661	-0.390873268473507
0.2675625	32.1075	0.0554971327714203	0.0539822719017305	-0.669900253774011	-0.692003332615708	0.0774210399408392	0.963138080629008	0.681911095026684	-0.401402419369492
0.270895833333333	32.5075	0.0502572172650705	0.0485628746055426	-0.640055411177285	-0.662880652031602	0.0698866273129714	0.921456286654535	0.707668587994971	-0.411218612435248
0.27425	32.91	0.0452256344782679	0.0433438492738917	-0.61006463875085	-0.633816692410932	0.0626422164665311	0.879717263120907	0.732412825029547	-0.420427400163376
0.277583333333333	33.31	0.0404630930501133	0.0383878798675427	-0.580669310153734	-0.605229359419341	0.055775363915505	0.838736803328409	0.755671175638429	-0.428887362210323
0.2809375	33.7125	0.0359052959670468	0.0336304061974851	-0.551857928988755	-0.576814666051151	0.0491954723474536	0.798287124260098	0.777607948986877	-0.436710426606978
0.284270833333333	34.1125	0.0316015343450975	0.0291275312085973	-0.524276246343223	-0.548974141841974	0.0429775528301949	0.759103544248657	0.797880938484007	-0.44379881686789
0.287625	34.515	0.0274886890744531	0.0248195699784257	-0.497765792200715	-0.52140501173223	0.0370356460851694	0.720856414374383	0.816734700979305	-0.450278902093655
0.290979166666667	34.9175	0.0235839917181169	0.020731603371104	-0.47256120711632	-0.494323816862069	0.0314007013249223	0.683864116903583	0.834087698501264	-0.45613807823333
0.2943125	35.3175	0.0198995726525824	0.0168829428489972	-0.44873454486002	-0.467931129491706	0.0260964892466	0.648322630869935	0.84994271902128	-0.461389127819903
0.297666666666667	35.72	0.0163801882948707	0.0132211373318442	-0.425800833293064	-0.441930479033565	0.0210501553657664	0.613684689341281	0.864626537664324	-0.466162186943143
0.301	36.12	0.0130622812666327	0.0097871181819361	-0.40377989318545	-0.416674037654305	0.0163220977265732	0.580220178721832	0.878097352775991	-0.470440743767368
0.304354166666667	36.5225	0.00989935238469401	0.00653314302086195	-0.382095995308788	-0.39187204529302	0.0118608235535052	0.547321705684279	0.89066008702342	-0.474337790941605
0.3076875	36.9225	0.0069280634102554	0.00349466500234168	-0.360738201332538	-0.367854685358151	0.00775955836985015	0.515217545742164	0.902273689791265	-0.47783630942281
0.311041666666667	37.325	0.00411065398388436	0.000628526942361212	-0.339222995420931	-0.344340804974316	0.004158427863087	0.483366145476396	0.913167750790285	-0.481022723958066
0.314375	37.725	0.00148284235775301	-0.00203493917487382	-0.317705037326359	-0.321638275945221	0.00251789572925144	0.452092547268319	0.923254994594916	-0.483870733744258
0.317729166666667	38.1275	-0.00098707095424265	-0.00453445925642625	-0.29592516362824	-0.299476416070487	0.00464064971926337	0.421019983196551	0.93267636424838	-0.486441840520503
0.3210625	38.5275	-0.00326784145749497	-0.00684446478202523	-0.274286288195542	-0.278140997133585	0.00758455575124255	0.390634589070851	0.94130479964406	-0.488705086578627
0.324416666666667	38.93	-0.00538891909114755	-0.00899943308882259	-0.25275515462389	-0.257373485560309	0.0104895302512138	0.360730202864148	0.949225961201845	-0.490707782639816
0.32775	39.33	-0.00732707235204511	-0.0109782070937237	-0.231901372866969	-0.237438003564465	0.0131987507077295	0.331896146820454	0.956321195765552	-0.492426289918043
0.331104166666667	39.7325	-0.00911222844712192	-0.0128112223063701	-0.211788323028032	-0.218089439319676	0.0157213270513583	0.304002133732309	0.962672635416176	-0.493905078499175
0.334458333333333	40.135	-0.0107399978693226	-0.0144913637702197	-0.192842667281918	-0.19945704481866	0.0180373827966778	0.277437212810751	0.968248271168372	-0.495146564532194
0.337791666666667	40.535	-0.0122119462409568	-0.0160153209398378	-0.175384796940221	-0.181650683821499	0.0201400629541724	0.252501085008719	0.973058681250256	-0.496164568150442
0.341145833333333	40.9375	-0.0135580419631588	-0.0174078814167004	-0.159298691666605	-0.164446559826202	0.0220647872705059	0.228951401405112	0.977223180096807	-0.49700387213598
0.344479166666667	41.3375	-0.0147733438422919	-0.0186574223622603	-0.14475820377931	-0.148055990798928	0.0237981322268441	0.207064033508634	0.980763290452306	-0.497674251121189
0.347833333333333	41.74	-0.0158841973676032	-0.0197852584529225	-0.131429568980086	-0.132269508664553	0.0253725083123824	0.186464351887038	0.983804617016684	-0.498214699791976
0.351166666666667	42.14	-0.0168862298578033	-0.0207829866794837	-0.119226845504252	-0.117277602342102	0.0267782989401896	0.167239578748594	0.986389914236993	-0.498636846574728
0.354520833333333	42.5425	-0.0177991521640822	-0.0216686785093926	-0.107680541736906	-0.102884994792881	0.0280417803661531	0.148930927688928	0.988626413122467	-0.498969630010535
0.357854166666667	42.9425	-0.0186161400149099	-0.0224368188076244	-0.0966065595821936	-0.0892618046399521	0.0291542708236871	0.13153135413995	0.990549253106871	-0.499221094222693
0.361208333333333	43.345	-0.0193494238862754	-0.023102463655727	-0.0855729241658386	-0.0762268868540768	0.030135096344544	0.114600452135917	0.992231463266218	-0.499409447212933
0.364541666666667	43.745	-0.019989862952517	-0.0236626648224046	-0.0745077133430386	-0.0639308989778099	0.0309760605525924	0.0981761640711193	0.993685057687438	-0.499537988570984
0.367895833333333	44.1475	-0.0205441792467811	-0.0241296911442697	-0.0631752332159192	-0.0522069360761024	0.0316907761918467	0.0819553187190436	0.994947055251445	-0.499616780773267
0.371229166666667	44.5475	-0.021003946832212	-0.0245028584195941	-0.0517469280293966	-0.0411874991644467	0.0322731444588386	0.0661373922066848	0.996009696597589	-0.499647090873789
0.374583333333333	44.95	-0.0213741006950134	-0.0247918787616629	-0.0402307197765939	-0.0307200933028335	0.032733613198875	0.050618523746526	0.996889047961705	-0.499620348885585
0.377916666666667	45.35	-0.0216508400510069	-0.0249980517595261	-0.0290139524504001	-0.0209205149023503	0.0330705528633289	0.0357697830657881	0.997577544869869	-0.499574028975743
0.381270833333333	45.7525	-0.0218406461792946	-0.0251287649882482	-0.0182555742808088	-0.0116511263786989	0.0332936729028767	0.0216567480987922	0.998092787676322	-0.499497192346833
0.384625	46.155	-0.0219470056767216	-0.0251871933543291	-0.00833064193951441	-0.00295937420787675	0.0334075705079315	0.00884067253248544	0.998446923243728	-0.499397287713902
0.387958333333333	46.555	-0.0219777337821107	-0.0251781816612705	0.000452989926175537	0.00512171465859879	0.0334209756584883	0.00514170797666712	0.998663339624247	-0.499283673176044
0.3913125	46.9575	-0.0219426809502451	-0.0251060556937056	0.00803912317320684	0.0127085201001329	0.0333435942840555	0.0150377519772563	0.998773186020241	-0.499163826179132
0.394645833333333	47.3575	-0.0218525297885173	-0.0249759874327888	0.0142873674075286	0.0197228772250739	0.0331863376467013	0.0243540705729668	0.998803320187239	-0.499045930427678
0.398	47.76	-0.0217163452310978	-0.0247905340245739	0.0193573838474529	0.0262683469120999	0.0329570967686746	0.0326302675274363	0.998778800820281	-0.49893333609708
0.401333333333333	48.16	-0.0215447917131995	-0.0245560178467164	0.0233847683599638	0.032280201066563	0.0326676608047379	0.0398604913686084	0.99871845446091	-0.498829717961867
0.4046875	48.5625	-0.0213427850256162	-0.0242734260401926	0.0267086587350567	0.0378501755927745	0.0323220309445178	0.0463248123992918	0.998633757602873	-0.498733511980859
0.408020833333333	48.9625	-0.0211173231026535	-0.0239500200200324	0.0296197016874314	0.0429262995566006	0.0319303115234069	0.052153560968312	0.998532358559147	-0.498644469803675
0.411375	49.365	-0.0208674142296398	-0.0235854003998619	0.032483725642349	0.0475893335295258	0.0314915875854677	0.0576188953156154	0.99841550590004	-0.498558569397956
0.414708333333333	49.765	-0.0205955383059232	-0.0231875694630241	0.035537743131445	0.0517990832533311	0.0310135385874188	0.0628178017186378	0.998284428846086	-0.498474648502745
0.4180625	50.1675	-0.0202958241761332	-0.0227549132864007	0.0389986826130266	0.0556258992496249	0.030491089807682	0.0679348063431479	0.998135826545253	-0.498389091577433
0.421395833333333	50.5675	-0.0199685925895282	-0.0222959954384006	0.0428802307721131	0.0590400514054755	0.0299308553602422	0.0729687731912143	0.997969821461495	-0.498302497576474
0.42475	50.97	-0.0196063822929296	-0.021808152349878	0.0471595444067307	0.0621018146829034	0.0293258543870761	0.0779785740800643	0.997784223020854	-0.498213743302298
0.428083333333333	51.37	-0.0192113882433724	-0.0213003519852572	0.0515992602164625	0.0647904628920288	0.0286841843693252	0.0828268539584208	0.997584590600578	-0.498127049558226
0.4314375	51.7725	-0.0187781984796299	-0.0207690410798465	0.0559864462161237	0.0671565071278635	0.0279995322374629	0.0874327090368684	0.997376403691798	-0.498044918674822
0.434791666666667	52.175	-0.0183110426635451	-0.0202199982294685	0.0599863210240114	0.0691986203052042	0.0272789774703136	0.0915795160619424	0.997173572856192	-0.49797398155097
0.438125	52.575	-0.0178174125488928	-0.0196593128434365	0.0632871333566768	0.070922934117235	0.0265320329302817	0.0950543204294442	0.996992772155438	-0.497920924411209
0.441479166666667	52.9775	-0.0172975676867999	-0.0190823807078066	0.0657002929417138	0.0723663840051649	0.0257554479937177	0.0977416084715716	0.996846976940443	-0.497889120068378
0.4448125	53.3775	-0.0167657901581376	-0.018498632611169	0.0670682531816721	0.0735258148979903	0.0249657991682563	0.0995198273775352	0.996749102222568	-0.497882330178068
0.448166666666667	53.78	-0.0162238658185401	-0.0179029365207268	0.067403441177314	0.0744302617661635	0.0241604834008587	0.100414579365365	0.99670221321487	-0.497899368210739
0.4515	54.18	-0.0156864177190707	-0.0173047249083991	0.066822856926274	0.0750825742620572	0.0233563097473154	0.100512124470666	0.996703343076605	-0.497937388080165
0.454854166666667	54.5825	-0.0151532459486519	-0.0166984562757423	0.0655510871845441	0.0755049762118656	0.0225490422140988	0.09998973179197	0.996742260090189	-0.497990802371616
0.4581875	54.9825	-0.0146352672184397	-0.0160934708765679	0.0639081274433525	0.0757059658369656	0.0217529504070155	0.0990739219806281	0.996804487818975	-0.49805289187517
0.461541666666667	55.385	-0.0141277273508671	-0.0154839192850203	0.0622084327987029	0.0757019125648447	0.0209605447573641	0.0979830019811913	0.996876081741066	-0.498117591541196
0.464875	55.785	-0.0136360291257944	-0.0148789627785284	0.0607825381147501	0.0755064017933682	0.0201822898523519	0.0969315926385851	0.996943588552048	-0.498179191284681
0.468229166666667	56.1875	-0.013150867406662	-0.0142725325077679	0.0598540403090804	0.075130590078977	0.0194074856107868	0.0960578560396613	0.996998738156277	-0.498234458837107
0.4715625	56.5875	-0.0126736217434612	-0.0136735356429435	0.0595676678148994	0.0745922712363754	0.0186436655482547	0.0954584410992931	0.997035838511973	-0.498281337228253
0.474916666666667	56.99	-0.0121930642213376	-0.0130757647412786	0.0599276342427464	0.0738977116638854	0.0178786587493281	0.0951430141160723	0.997054354818792	-0.49832012448122
0.478270833333333	57.3925	-0.0117073518220557	-0.0124841605921372	0.0608188660887592	0.07306226200853	0.0171147992210152	0.0950632873517717	0.997057043271163	-0.498352531356432
0.481604166666667	57.7925	-0.0112161549756641	-0.0119034139723332	0.0620081922307553	0.0721041801571628	0.0163552253617873	0.0951000983167888	0.997051012191442	-0.498381956175312
0.484958333333333	58.195	-0.0107120227749024	-0.0113272530619684	0.0632182195227183	0.0710227564837334	0.0155901922329361	0.0950829912138354	0.997046735547444	-0.498412637299397
0.488291666666667	58.595	-0.010202358829227	-0.0107637281386685	0.064123766266374	0.0698417710632743	0.0148305754818709	0.0948141887348059	0.997056904398746	-0.498449286596851
0.491645833333333	58.9975	-0.00968436058505532	-0.0102066141517487	0.064454679389524	0.0685563264498405	0.0140698902761908	0.0940976917437587	0.997094122051875	-0.498495956268841
0.494979166666667	59.3975	-0.00916996324161847	-0.00966356860728986	0.064003962588712	0.0671914157848766	0.013321891160058	0.0927965170802947	0.997167072846819	-0.49855491892064
0.498333333333333	59.8	-0.00865949520418927	-0.00912847516704513	0.0626726788510629	0.0657386466236935	0.0125823652810883	0.0908263966822604	0.997279970912142	-0.498628529714425
0.501666666666667	60.2	-0.00816624174343289	-0.008608580434521	0.0605108454520229	0.0642241153153741	0.0118657136873348	0.0882400102298332	0.997427656098647	-0.498709786850493
0.505020833333333	60.6025	-0.00769026391140141	-0.00809792595519495	0.0576484466453644	0.0626367530204998	0.0111676570417802	0.0851275879464144	0.997601869237566	-0.498798380931376
0.508354166666667	61.0025	-0.00724198372944263	-0.00760332943171656	0.0543752499511125	0.061003902489633	0.0105003307940616	0.0817199114427482	0.99778668356553	-0.498888372174339
0.511708333333333	61.405	-0.00681801650187188	-0.00711902577528568	0.0509665801242213	0.0593126210344026	0.00985727533393378	0.078202169429814	0.997970069946053	-0.498975953621137
0.515041666666667	61.805	-0.00642323593076066	-0.00665138576874573	0.0477889542809197	0.057591294999489	0.00924656111572773	0.0748367651023345	0.998137934179395	-0.499055953868892
0.518395833333333	62.2075	-0.00604981565154789	-0.00619486242470029	0.0450894804026882	0.0558256817001823	0.00865890234837404	0.0717604903848522	0.998284499001128	-0.499126728789235
0.521729166666667	62.6075	-0.00569755528841459	-0.0057553653867746	0.0431020584809754	0.0540448131213315	0.00809854104143606	0.0691276302980007	0.998404343068775	-0.499186194584822
0.525083333333333	63.01	-0.00535600043553342	-0.00532758509860296	0.041888072923927	0.0522333095627868	0.00755446249896645	0.0669546808009876	0.998498879109255	-0.499235235647381
0.5284375	63.4125	-0.00502114566963818	-0.00491444394860092	0.0414195990810844	0.0504088145870325	0.00702592792161052	0.065242867626336	0.998569911072194	-0.4992746587476
0.531770833333333	63.8125	-0.00468965398849029	-0.00451845071479157	0.0415299636025861	0.0485888361010589	0.00651223858544536	0.0639187990382148	0.998622037319656	-0.499306446509423
0.535125	64.215	-0.00435371232098613	-0.00413468791214361	0.0419624391633474	0.0467561746195011	0.00600420311987635	0.0628250440953837	0.998662824408235	-0.499333711255105
0.538458333333333	64.615	-0.00401614873327468	-0.00376791309854705	0.0424037207182635	0.044938511139204	0.00550696102818843	0.0617862874282057	0.998700324259482	-0.499359470716047
0.5418125	65.0175	-0.00367392379911304	-0.00341349449879673	0.0425463208893529	0.0431174743539262	0.00501494374594619	0.0605747968703261	0.99874431976927	-0.499387217062932
0.545145833333333	65.4175	-0.00333479111334436	-0.00307575584931671	0.0421256492608123	0.041319424541598	0.00453664036642166	0.059007331494432	0.998802358530208	-0.49941933894611
0.5485	65.82	-0.00299983053310972	-0.00275036757313429	0.0409620381936659	0.0395251613558381	0.00406982862227956	0.0569221130421595	0.998880041958781	-0.499457590266269
0.551833333333333	66.22	-0.00267940591414576	-0.00244124040798998	0.0390149283683079	0.0377598267702096	0.0036247580308708	0.0542952037780542	0.998976446801394	-0.499501314953344
0.5551875	66.6225	-0.00237569620477824	-0.00214435586749574	0.0363327513617994	0.0360039673195256	0.0032003428791086	0.0511503126506946	0.999087824774268	-0.499549339638095
0.558520833333333	67.0225	-0.00209754815365243	-0.00186322873218271	0.033137200406516	0.0342818346983899	0.00280558898723992	0.0476793271876746	0.999204357384108	-0.499598197777116
0.561875	67.425	-0.00184470041337698	-0.00159415071972621	0.0296657303388005	0.0325743207413011	0.00243808041957537	0.044058392257226	0.999317967862662	-0.499645483570493
0.565208333333333	67.825	-0.00162106874490602	-0.00134025253764302	0.026280005007897	0.0309050550654426	0.00210336414830379	0.0405679811158151	0.99941932055125	-0.499687836700121
0.5685625	68.2275	-0.00142205438119184	-0.00109812704865622	0.0232520374328086	0.0292556578747717	0.00179669743642532	0.0373704530673956	0.99950485435745	-0.49972418117304
0.571916666666667	68.63	-0.00124498960364155	-0.000869148421680589	0.0208627331841736	0.0276391754776154	0.00151836033012109	0.0346291446183188	0.999572424821842	-0.499753516748512
0.57525	69.03	-0.00108497138449921	-0.00065434476064186	0.019280613368012	0.0260678055983695	0.00126701616838996	0.032423333273449	0.999622754257723	-0.499775906729268
0.578604166666667	69.4325	-0.000933355441649594	-0.00045073797333951	0.018523913293411	0.0245242482283879	0.00103649269224009	0.0307339244950819	0.999658613513156	-0.499792366188879
0.5819375	69.8325	-0.000785646451210235	-0.00026054888739441	0.0185125859592723	0.0230297831016385	0.000827723425439743	0.0295480413666957	0.999682008427599	-0.499803562623139
0.585291666666667	70.235	-0.000634762511480821	-8.10734110932136e-05	0.0190426454872404	0.0215675027151528	0.000639919013600728	0.0287711577890227	0.999695988863619	-0.499810787195896
0.588625	70.635	-0.000479357305443223	8.57955674225589e-05	0.0198248875523311	0.0201569450561282	0.000486974645819622	0.0282723999769801	0.999703842258516	-0.499815471677771
0.591979166666667	71.0375	-0.000316703871479548	0.000242492559487578	0.0205485183641952	0.0187813858102865	0.000398878407057803	0.0278384995989098	0.999710159572053	-0.499819592127954
0.5953125	71.4375	-0.000150569149519052	0.000387422308866418	0.0209018382273069	0.0174583964135567	0.000415652636457748	0.0272338474441897	0.999719844823506	-0.499825175219529
0.598666666666667	71.84	1.71404761776515e-05	0.000522752790346743	0.020648117245823	0.0161714931253035	0.000523033723328527	0.0262271221390947	0.99973730601291	-0.499833961446974
0.602	72.24	0.000178858785021174	0.000647155526163209	0.0196528814943857	0.0149364389392633	0.000671416964354365	0.0246846705308924	0.999764345994615	-0.499846628620567
0.605354166666667	72.6425	0.000330456797088148	0.000762538289531547	0.017889475263666	0.0137373302845311	0.000831063377693576	0.0225554332380385	0.999800162859352	-0.499862992222776
0.6086875	73.0425	0.000464348465483995	0.000867813637700949	0.015491558665754	0.0125885643340393	0.000984235747764271	0.0199614714359123	0.999840307467132	-0.499881425553068
0.612041666666667	73.445	0.000577816937502658	0.000964642153016486	0.0126507483420006	0.0114752721704879	0.00112445849040382	0.0170799093966978	0.999879833578046	-0.499900229568716
0.615375	73.845	0.000667184138602504	0.00105215936660733	0.0096954571984616	0.0104109485838993	0.00124586275630275	0.0142263748264903	0.999913452313563	-0.499917154580733
0.618729166666667	74.2475	0.000733792547758232	0.00113179822994395	0.00691099324679607	0.00938208154104208	0.00134885830851493	0.0116526941820346	0.99993896131663	-0.49993106268297
0.622083333333333	74.65	0.000779771731221959	0.00120332483526315	0.00461534337001877	0.00839546620583183	0.00143388793564001	0.00958046174442759	0.999956159795382	-0.499941078209603
0.625416666666667	75.05	0.000809881435322396	0.0012667071339431	0.00304303991586794	0.0074569988715427	0.00150348092853292	0.00805400050284047	0.999966894167233	-0.499948178873177
0.628770833333333	75.4525	0.000830785177814225	0.00132307779938938	0.00229263490883849	0.00655516353540288	0.0015622864253756	0.00694451897550151	0.999973575358258	-0.499952958966629
0.632104166666667	75.8525	0.000848902211864508	0.00137207580243703	0.00236513407823915	0.0057013116363988	0.0016134518811981	0.00617242363933201	0.999977543711546	-0.499955907809614
0.635458333333333	76.255	0.000870615792631427	0.00141465661761248	0.00312777223647526	0.00488483861967676	0.0016610915700629	0.00580039718498233	0.999979117512089	-0.499956970977149
0.638791666666667	76.655	0.000900263795468261	0.00145063087614418	0.00433522252162329	0.00411566025148563	0.00170727995368473	0.00597769300128808	0.999978020114984	-0.499955829941376
0.642145833333333	77.0575	0.000940657680912207	0.00148078785747999	0.00569822886912562	0.00338367931538786	0.0017543003025478	0.0066271485538141	0.999974498079329	-0.499952817985513
0.645479166666667	77.4575	0.00099118801562817	0.00150508434170839	0.00688005657629302	0.00269712250912221	0.00180214665273964	0.00738983412007378	0.999970022302941	-0.499949281920936
0.648833333333333	77.86	0.00104988838320954	0.00152415006022179	0.00760584344196381	0.00204625713553506	0.00185075633816892	0.00787629498739046	0.999966902822892	-0.499946923929264
0.652166666666667	78.26	0.00111143463014342	0.00153806105594909	0.0076575830078126	0.00143772115096379	0.00189760869225172	0.00779138111180996	0.999967373141278	-0.499947220305406
0.655520833333333	78.6625	0.00117070501683023	0.0015472943968855	0.00693734699045924	0.000862314012201902	0.00194027580180363	0.00699073449085814	0.999972239853713	-0.499950790540268
0.658854166666667	79.0625	0.00122084084435423	0.0015520229234125	0.0054830167253205	0.000325513757247053	0.0019746461764178	0.00549267071799333	0.999980212880951	-0.499957183178955
0.662208333333333	79.465	0.00125703335019988	0.00155258246061939	0.00342861097035395	-0.000180983725910483	0.0019976599161363	0.00343338437916233	0.999988576702376	-0.499965154326999
0.665541666666667	79.865	0.00127506805272356	0.00154922829273385	0.00104841535857595	-0.000652326809536501	0.00200646625739963	0.00123478946810296	0.999994232753171	-0.499972530621797
0.668895833333333	80.2675	0.00127365393308554	0.00154217227448159	-0.00137769012982487	-0.00109559973165147	0.00200012241261478	0.0017602184142349	0.999995559651585	-0.499976717377763
0.67225	80.67	0.00125366481056392	0.00153166987620713	-0.00351499389753862	-0.00150869711773452	0.00197931504994193	0.00382509465148174	0.99999297485905	-0.499975686044373
0.675583333333333	81.07	0.00121884632858345	0.00151805570362908	-0.00507713599068445	-0.001890001658412	0.00194681264944065	0.00541751014181824	0.999988785057763	-0.499971643862641
0.6789375	81.4725	0.00117414503798066	0.00150139386911528	-0.00589195876759678	-0.00224474388310013	0.00190599058770802	0.00630508153950256	0.999985695359319	-0.499968647210832
0.682270833333333	81.8725	0.00112653082966277	0.00148212048281089	-0.00587463120300683	-0.00256887455356445	0.00186165325336065	0.0064117398764526	0.999985464073242	-0.49996885769958
0.685625	82.275	0.00108196686623004	0.00146022289134412	-0.00507802121720471	-0.00286679828258101	0.00181738911409336	0.00583136621002237	0.999987959766647	-0.499972228716435
0.688958333333333	82.675	0.00104659829280206	0.00143619630112844	-0.00368382243495521	-0.0031352745385067	0.00177708407282019	0.00483740572663568	0.999991456455919	-0.499976926956388
0.6923125	83.0775	0.00102383466782918	0.00140996096194262	-0.00194057977203542	-0.00337832345379714	0.0017424773574572	0.00389601324562801	0.999993887689636	-0.499979769530599
0.695645833333333	83.4775	0.00101542880442516	0.00138205523232918	-0.00018396303318164	-0.00359384313194619	0.00171498464193263	0.00359854843716383	0.999994044298561	-0.499978447101371
0.699	83.88	0.00102018051281994	0.00135233595943245	0.00129089961217065	-0.00378573604553413	0.00169398371477168	0.00399977739570076	0.999992315009941	-0.499974710146513
0.702333333333333	84.28	0.00103458730316558	0.00132136564801569	0.00220053523471777	-0.00395306327692505	0.00167820680001821	0.00452427503481031	0.999990277026301	-0.499971533329398
0.7056875	84.6825	0.00105355726788187	0.00128893959074755	0.00238107214314123	-0.00409956428059347	0.00166473667145984	0.0047408788047746	0.99998949508775	-0.499970602140409
0.709020833333333	85.0825	0.0010706956349574	0.00125562800678566	0.00177526419597275	-0.00422513005129748	0.00165014873091529	0.00458293431284803	0.999990422240863	-0.499972289633494
0.712375	85.485	0.00108007800856224	0.00122116947709338	0.000448546790219396	-0.00433303305287435	0.0016302832258121	0.00435618751436594	0.999991965033224	-0.499975585701505
0.715729166666667	85.8875	0.00107648974688416	0.00118591154344057	-0.00140702072492513	-0.00442398891006902	0.00160162928420166	0.00464234694920387	0.999992092261547	-0.499977776621568
0.7190625	86.2875	0.00105692263265327	0.00115021006538912	-0.00350034827337564	-0.00449889855375318	0.00156207190805582	0.00570022159498087	0.999989202354712	-0.499975249470335
0.722416666666667	86.69	0.00102038547925926	0.00111373957220918	-0.00553890354383327	-0.00455972849167545	0.00151049738860676	0.00717429971395715	0.999983211614308	-0.499968106096279
0.72575	87.09	0.000969129227105678	0.00107706598533646	-0.00718954459866149	-0.00460642903625301	0.00144889012544059	0.00853866148773785	0.999975999632169	-0.499960291763154
0.729104166666667	87.4925	0.000906614022076212	0.00103984008870007	-0.00822051557604923	-0.00464003070018577	0.00137957109098914	0.00943963777031378	0.999970344806355	-0.499954865103356
0.7324375	87.8925	0.000839324598419769	0.00100262997730987	-0.00846586683324638	-0.00466034502732796	0.00130756745635279	0.00966383552281399	0.999968730796259	-0.499953570973776
0.735791666666667	88.295	0.00077293191798747	0.000965075650618207	-0.0078970446018897	-0.0046677674086817	0.00123644440281799	0.00917340536691726	0.999971836557539	-0.49995668446668
0.739125	88.695	0.000714458877079227	0.000927746839808987	-0.00661654473556577	-0.00466234234096071	0.0011709678414939	0.00809420164945611	0.999978243866512	-0.499963230360874
0.742479166666667	89.0975	0.000668183237026222	0.000890279427867309	-0.00481722962475084	-0.00464427593797736	0.00111313354900775	0.00669141242531444	0.99998533728974	-0.499971309716816
0.7458125	89.4975	0.000637641001268772	0.000853237610543028	-0.00280765561781139	-0.00461425044377661	0.00106517626078702	0.0054013181008084	0.999990505074638	-0.499977961297832
0.749166666666667	89.9	0.000622951582905192	0.000816253164560408	-0.000885016029141639	-0.00457262530684098	0.00102680957499381	0.00465748382376151	0.999992689390289	-0.499980349851529
0.7525	90.3	0.000622263227850698	0.000779872722061678	0.000624062141896091	-0.00452088529263295	0.000997703857540433	0.00456375474648812	0.999992513979344	-0.499978912461598
0.755854166666667	90.7025	0.000631300912802417	0.000743720623393263	0.00149893281722099	-0.00445958997477941	0.000975531244074544	0.00470475741496786	0.999991695100805	-0.499977002799327
0.7591875	91.1025	0.00064420627793441	0.000708314202582515	0.00159392678794124	-0.0043908409950786	0.00095745012304047	0.00467119762474031	0.999991713217556	-0.499976895470074
0.762541666666667	91.505	0.000654749551716305	0.000673268684184213	0.000899318983045625	-0.00431515285683724	0.000939142000219266	0.00440787009916772	0.999992769735118	-0.499978862329577
0.765895833333333	91.9075	0.000656861123393893	0.00063885428942422	-0.000471575287188022	-0.00423424001406924	0.000916297625524595	0.00426041919865071	0.999993651219855	-0.499981243583163
0.769229166666667	92.3075	0.000646055640142916	0.00060531590974106	-0.00228120243562014	-0.00414975824929417	0.000885322111294031	0.00473543853089281	0.999992603963364	-0.499980554582405
0.772583333333333	92.71	0.000619741150085037	0.000572263649635782	-0.00425535552515573	-0.00406149419304511	0.000843542991081777	0.00588249825547042	0.999988614856589	-0.499974971514269
0.775916666666667	93.11	0.000578303829686351	0.000540131686329414	-0.00605025085366049	-0.00397107526190827	0.000791313817651983	0.00723705562559522	0.999982398556163	-0.499967227948131
0.779270833333333	93.5125	0.000523798892773219	0.000508539110585935	-0.00739229874088691	-0.00387759943431824	0.000730052948124986	0.0083475659953991	0.99997612507603	-0.49996051439647
0.782604166666667	93.9125	0.000461548377611755	0.000477898195443284	-0.00804384055432301	-0.00378219941647756	0.0006643896372491	0.00888866712670548	0.999972580145696	-0.499957104763402
0.785958333333333	94.315	0.000396829020815437	0.000447846909576158	-0.0078986929055206	-0.00368347962672946	0.00059836454288189	0.00871535264784234	0.999973460468196	-0.499957970526665
0.789291666666667	94.715	0.000336860565148268	0.000418781310111078	-0.00697105686016144	-0.00358240292405935	0.000537450301004997	0.00783768106380407	0.999978527226068	-0.499962948512485
0.792645833333333	95.1175	0.000286752898814243	0.000390363028544747	-0.00538670642976872	-0.00347748881298703	0.000484366100210366	0.00641167174806708	0.999985741729749	-0.499970879583135
0.795979166666667	95.5175	0.000251415694127939	0.000362970999175297	-0.00340379634484992	-0.00336998051233838	0.000441540255804776	0.00478984323446542	0.999992192314931	-0.499979548413737
0.799333333333333	95.92	0.000232509651806569	0.00033628856432562	-0.00130300342016086	-0.00325870065323306	0.0004088407228731	0.00350955094853066	0.999995871618449	-0.499985813748117
0.802666666666667	96.32	0.000229824069833609	0.000310670335176341	0.00057030820803216	-0.00314546112727459	0.000386439077001102	0.00319674477482085	0.999996404205071	-0.499986122311532
0.806020833333333	96.7225	0.00024039801226481	0.000285814918139651	0.00195218378109894	-0.00302953233307775	0.000373472049465615	0.00360403769019543	0.999995153032626	-0.499982899491967
0.809354166666667	97.1225	0.000259202124284281	0.000262043444275174	0.00262000926451112	-0.00291323425543979	0.000368581752018572	0.00391808401813845	0.999994115556961	-0.499980747035957
0.812708333333333	97.525	0.00028030753554577	0.000239063608987203	0.00248801182250749	-0.00279611091921217	0.000368407008111585	0.00374278493924973	0.999994562700635	-0.499981445720337
0.8160625	97.9275	0.000297175179179361	0.000217023638246099	0.00158366280910163	-0.0026798908348951	0.000367984166341242	0.00311284480497926	0.999996252545714	-0.499984813972636
0.819395833333333	98.3275	0.00030414160906837	0.000196040852225984	7.53512044607413e-05	-0.00256616847176125	0.000361848219711231	0.00256727451385222	0.99999760482363	-0.499988561689112
0.82275	98.73	0.000297334502998817	0.000175835728642251	-0.00180148690325106	-0.00245419700128706	0.000345435971115785	0.0030444109419905	0.999996858768109	-0.499987513161673
0.826083333333333	99.13	0.000275193616099128	0.000156637873357765	-0.00371465635201483	-0.00234576056978381	0.000316649569258759	0.00439332043724523	0.999993331534469	-0.499980728229697
0.8294375	99.5325	0.000238348063850895	0.000138183791676937	-0.00536904126101422	-0.00223959348535387	0.000275507821710537	0.00581742065198252	0.999988008813714	-0.499972890419038
0.832770833333333	99.9325	0.000190554105262462	0.000120679847482504	-0.0064703747187983	-0.0021368212308036	0.000225553746634318	0.00681408496968428	0.999983269913007	-0.49996717385237
0.836125	100.335	0.00013643133078657	0.000103886697023382	-0.00684343615051257	-0.0020357385452929	0.000171481642861918	0.00713980740433056	0.999981419496521	-0.499965152549715
0.839458333333333	100.735	8.28789947301557e-05	8.7996503573186e-05	-0.00641217054959346	-0.00193705737624823	0.000120881398108174	0.0066983671469957	0.999983507132959	-0.499967402667499
0.8428125	101.1375	3.55694014429317e-05	7.27986021422337e-05	-0.00522765161136949	-0.00183897922708188	8.10235693663989e-05	0.00554167718001443	0.999988635384017	-0.499973432892307
0.846145833333333	101.5375	4.42127291541755e-07	5.84740269444324e-05	-0.00347915518703678	-0.00174225903030794	5.8475698402329e-05	0.00389101366538008	0.999994369938052	-0.499981759996344
0.8495	101.94	-1.93497105556976e-05	4.48389254696971e-05	-0.001412360149823	-0.00164541386071493	4.88358529757219e-05	0.0021684436736611	0.999998256938252	-0.499990136825739
0.852833333333333	102.34	-2.23542514250624e-05	3.20591154347899e-05	0.000632937217175984	-0.00154962780313156	3.90832373177567e-05	0.00167390437275395	0.999998979271449	-0.499992533643353
0.8561875	102.7425	-9.96410402003451e-06	1.99702959317305e-05	0.00236688168751673	-0.00145396112514445	2.23180664154169e-05	0.00277779262655321	0.999997132137871	-0.499986976173481
0.859541666666667	103.145	1.41601107300122e-05	8.64705897303237e-06	0.00351074776981084	-0.00135952309898183	1.65915751141748e-05	0.00376479122394549	0.999994665557689	-0.499981857186423
0.862875	103.545	4.43091118820422e-05	-1.859825977452e-06	0.00389319135599498	-0.00126757499711058	4.43481267748902e-05	0.00409434797100758	0.999993623728904	-0.499980025771296
0.866229166666667	103.9475	7.44752386635719e-05	-1.17001715268683e-05	0.00346886253103918	-0.001177740249237	7.53886940313608e-05	0.00366334264762667	0.999994824303859	-0.499982036085312
0.8695625	104.3475	9.80650327284146e-05	-2.07761806635999e-05	0.00232064332869763	-0.00109187565527844	0.000100241709517504	0.0025646789088731	0.9999973957183	-0.499987259045894
0.872916666666667	104.75	0.000110211177766761	-2.92314328272908e-05	0.000628354962131584	-0.00100950975799377	0.000114021841635158	0.00118909205275286	0.99999940414073	-0.499993724182951
0.87625	105.15	0.000107553114884644	-3.69947254800869e-05	-0.00130988215905154	-0.000932042524431648	0.000113737778397226	0.00160763632017644	0.99999906784482	-0.499992957864618
0.879604166666667	105.5525	8.92589727468015e-05	-4.41991072455505e-05	-0.00319823919495364	-0.000858597201968989	9.96028377965103e-05	0.0033114835200204	0.999995999139087	-0.4999847458399
0.8829375	105.9525	5.73050644542682e-05	-5.07903395325713e-05	-0.00470599291462255	-0.000789879524549641	7.65736834816095e-05	0.00477182134784826	0.999991568595462	-0.499977113269168
0.886291666666667	106.355	1.53351344302299e-05	-5.6883645575274e-05	-0.00560135543206197	-0.000724569938704044	5.8914475996368e-05	0.00564802481159243	0.999988055432933	-0.499972277827034
0.889625	106.755	-3.04980197665788e-05	-6.24314030550384e-05	-0.00572310103595993	-0.000662832565513537	6.9482438767672e-05	0.00576135682610537	0.999987438540651	-0.499971442978148
0.892979166666667	107.1575	-7.43586920557453e-05	-6.75256450193351e-05	-0.00504453981131864	-0.000603165467335259	0.000100443654949023	0.00508047148293979	0.999990100275147	-0.499974767915821
0.8963125	107.5575	-0.00010963370605061	-7.21198158840868e-05	-0.00367276848764829	-0.000545615478061092	0.000131228111872213	0.00371307481930571	0.999994587372794	-0.499981448625335
0.899666666666667	107.96	-0.000131909776734516	-7.62830995597174e-05	-0.00180205801118481	-0.000488906007266017	0.000152378805864161	0.00186720169227006	0.999998526057897	-0.499990080238166
0.903	108.36	-0.000138117114434209	-7.99718580645507e-05	0.000257101709912727	-0.000433414298323552	0.000159598983022853	0.000503933768695198	0.999999873353839	-0.499996931756641
0.906354166666667	108.7625	-0.000128004904970065	-8.32387861494491e-05	0.00220841421870835	-0.000378391936491278	0.000152689067113625	0.00224059675510673	0.999998213850362	-0.499990228455442
0.909708333333333	109.165	-0.000103708050191746	-8.60667517525267e-05	0.00373468789756491	-0.000324415114704193	0.000134769601289774	0.00374875164006184	0.999994887067294	-0.499982667447275
0.913041666666667	109.565	-6.98920112971998e-05	-8.84523036012923e-05	0.00459590857457951	-0.00027227044669151	0.000112732884534829	0.0046039664227745	0.999992183991236	-0.499978121244309
0.916395833333333	109.9675	-3.20400655034549e-05	-9.04397891372601e-05	0.00467159995851158	-0.00022192937096236	9.59474921853497e-05	0.00467686848415274	0.999991850884103	-0.499977563344482
0.919729166666667	110.3675	2.96767643807167e-06	-9.20241708895529e-05	0.00395512360701294	-0.000174686892226446	9.2072010575151e-05	0.00395897944640621	0.999994097927613	-0.4999810418642
0.923083333333333	110.77	2.95730097028335e-05	-9.32503222554463e-05	0.00255815361743228	-0.000130567377757065	9.78273249334176e-05	0.00256148350970999	0.999997483674228	-0.499987745030203
0.926416666666667	111.17	4.29046540045716e-05	-9.41321601716368e-05	0.000724007691028608	-9.05614782603993e-05	0.000103448890346058	0.000729649585769282	0.999999767183191	-0.499996036900045
0.929770833333333	111.5725	4.06932277330479e-05	-9.47127425265585e-05	-0.00127133993801321	-5.43709637987405e-05	0.000103084636974846	0.00127250203917001	0.999999402786558	-0.499994256091155
0.933104166666667	111.9725	2.30565354889367e-05	-9.5017099349687e-05	-0.00308332114654491	-2.23598852335848e-05	9.77745007534218e-05	0.00308340222111853	0.999996457269778	-0.499985429621617
0.936458333333333	112.375	-7.62432709898572e-06	-9.50797098996124e-05	-0.00443978182022656	6.23891022510554e-06	9.53849128442585e-05	0.00443978620377323	0.999992580110495	-0.499978382688702
0.939791666666667	112.775	-4.63102682713684e-05	-9.4926320067669e-05	-0.00510537170496641	3.16655957789446e-05	0.000105620297239478	0.00510546990548644	0.999990094659215	-0.499974738299098
0.943145833333333	113.1775	-8.74413916577837e-05	-9.45762836509982e-05	-0.00497756028584202	5.49849269888115e-05	0.000128804776325585	0.00497786397377306	0.999990472065745	-0.499975201048283
0.946479166666667	113.5775	-0.000124131343593489	-9.40488703036148e-05	-0.00407402664855147	7.6685591929063e-05	0.000155736252901214	0.00407474831285529	0.99999349409149	-0.499979592455154
0.949833333333333	113.98	-0.000151048823867591	-9.33464677896016e-05	-0.00252418242591909	9.77466819797188e-05	0.000177564946542322	0.00252607429288151	0.999997381618873	-0.499986954802162
0.9531875	114.3825	-0.000163693427269756	-9.24758016671277e-05	-0.000575400282273852	0.000118559833326468	0.000188008808371567	0.000587487803208908	0.999999784774976	-0.499995617998425
0.956520833333333	114.7825	-0.00016013954790637	-9.14445331559643e-05	0.00145194708678379	0.000139271401727557	0.000184409266165692	0.00145861128000543	0.999999282286333	-0.499994309290981
0.959875	115.185	-0.00014090751897505	-9.02394034240776e-05	0.00326200974184476	0.000160127376920737	0.000167326264627038	0.00326593758861519	0.999996202167526	-0.499985398174882
0.963208333333333	115.585	-0.000109241267982831	-8.88762345002511e-05	0.00454971421922513	0.000180584197454603	0.000140828405122831	0.00455329662211783	0.999992457050999	-0.499978639875685
0.9665625	115.9875	-6.97605050633115e-05	-8.73420803301855e-05	0.00512787881908645	0.000200391436304752	0.000111781783234536	0.00513179285542389	0.999990296257335	-0.499975439796325
0.969895833333333	116.3875	-2.91106893072679e-05	-8.5664665807932e-05	0.0049006242260039	0.00021867372764485	9.0475782394677e-05	0.00490550058644971	0.999991046488245	-0.499976459115224
0.97325	116.79	6.80398322355819e-06	-8.38370004776551e-05	0.00390380276916542	0.000235008782654115	8.41126437391954e-05	0.00391087013188474	0.999994252137395	-0.49998138004411
0.976583333333333	117.19	3.1981922742727e-05	-8.19005253515746e-05	0.00230915549306638	0.000248641552746115	8.79234862547299e-05	0.00232250332893425	0.999997940835004	-0.49998902174515
0.9799375	117.5925	4.28354876484866e-05	-7.98536596829527e-05	0.000353819568309638	0.000259383578996028	9.06172498305068e-05	0.000438711896318765	0.999999920338442	-0.4999978153875
0.983270833333333	117.9925	3.76581435565038e-05	-7.77461292107698e-05	-0.00162769624150358	0.000267000910409112	8.63863205801703e-05	0.00164944976909398	0.999999011442205	-0.499992624808983
0.986625	118.395	1.73684254623012e-05	-7.55757320399045e-05	-0.00334155526237438	0.000271779602054505	7.75458153378179e-05	0.00335258940575711	0.99999581682616	-0.499984084794278
0.989958333333333	118.795	-1.44157705655478e-05	-7.33907810482442e-05	-0.00449464503994687	0.000274109709836632	7.47931894216969e-05	0.00450299568822198	0.999992366805337	-0.499978045054162
0.9933125	119.1975	-5.28278622373113e-05	-7.11809621684086e-05	-0.00491562065794948	0.000274682071612334	8.86426105424742e-05	0.00492328921487708	0.999990780572051	-0.499975694754083
0.996645833333333	119.5975	-9.11458100105449e-05	-6.89848281326293e-05	-0.00453166940152103	0.000274250899291334	0.000114308640071373	0.00453996047564779	0.999992057389735	-0.499977498758239
1	120	-0.000123520564198816	-6.67798914002613e-05	-0.0033983933475963	0.000273575785826364	0.000140416821198262	0.00340938719648815	0.999995415632448	-0.499982916725992


==> data/traj_tpcbfqp.dat <==
tau	t	px	py	vx	vy	pnorm	vnorm	h	r
0	0	0.632139225171164	0.632139225171164	0	0	0.89397986554508	0	0.000999999999999779	-0.0522782068870825
0.00335416666666667	0.4025	0.631978444082299	0.631977275530962	-0.0398197547470163	-0.0402300077312567	0.893751660458441	0.0566044732346261	0.0256032755530849	-0.0612428089394743
0.0066875	0.8025	0.631503956812906	0.631495631406733	-0.0786985183782501	-0.0801753303294399	0.893075573485327	0.112345629146694	0.0484513457095866	-0.0692864737414876
0.0100416666666667	1.205	0.630714785347729	0.630688550129088	-0.117302645359858	-0.120336066762391	0.891946852519904	0.168049634252096	0.0698878066419344	-0.0765282003818371
0.013375	1.605	0.629623836652133	0.629566328910245	-0.155418475153299	-0.16021365023967	0.890381905801143	0.223211370996407	0.0897014818417918	-0.0828912507409138
0.0167291666666667	2.0075	0.628218237778426	0.628115212045412	-0.193835933311292	-0.200306605530146	0.888361904788968	0.278738417269075	0.108174190401329	-0.0884546952017137
0.0200625	2.4075	0.626513696078648	0.626353496368416	-0.232384307524406	-0.240116660584361	0.885910894947719	0.334153373578336	0.125075359519054	-0.0931305503575579
0.0234166666666667	2.81	0.624484839996003	0.624259435768004	-0.27180106578537	-0.280141025772967	0.882995559745473	0.390326547499902	0.140573658587138	-0.0969386360185597
0.02675	3.21	0.62215115897924	0.621859320722675	-0.311756697890205	-0.319881875502313	0.879648270269929	0.446672870179376	0.154395564267694	-0.0997773905557547
0.0301041666666667	3.6125	0.619476894564165	0.619123434932561	-0.352792350547327	-0.359835245774352	0.875822727828842	0.503928414267539	0.166603815816568	-0.101618518224224
0.0334375	4.0125	0.61648890756498	0.616086053100615	-0.394314270750193	-0.399504121845631	0.871562159559349	0.56132636450545	0.17692616554065	-0.10237616132426
0.0367916666666667	4.415	0.613144583785413	0.612709504125626	-0.436643853606339	-0.439383785587576	0.86680979290226	0.619448113992982	0.185377709072439	-0.102006176668566
0.040125	4.815	0.609482169883848	0.609036030245113	-0.478978386217106	-0.478978474699594	0.861622540062091	0.677377792438379	0.191764962919411	-0.100477301790004
0.0434791666666667	5.2175	0.605454982824268	0.605020014934831	-0.521530675066271	-0.518783023480737	0.855935134632571	0.73561543654745	0.196113759458732	-0.0977551454365419
0.0468125	5.6175	0.601114654054948	0.600711645665539	-0.563471295451371	-0.558303141957302	0.849819574120177	0.793222729828793	0.198352528144138	-0.093877161273119
0.0501666666666667	6.02	0.596410765293904	0.59605736695421	-0.605082423922111	-0.598033253551284	0.843202339690093	0.850745856347589	0.198518974881777	-0.0888103026548573
0.0535208333333333	6.4225	0.591374813520297	0.591083408303962	-0.64595743661863	-0.637726838213884	0.836124252511787	0.907720513209429	0.196612950024443	-0.0825914200524528
0.0568541666666667	6.8225	0.586047188080442	0.585823924144284	-0.685829539306177	-0.677138354056691	0.828638025169495	0.963783433930842	0.192675499121667	-0.0752744236021412
0.0602083333333333	7.225	0.580367004268405	0.58021345550367	-0.725302926633738	-0.716761073195064	0.820654320399882	1.01971112155905	0.186637221607836	-0.0667499344650875
0.0635416666666667	7.625	0.574409195198991	0.574321975377455	-0.764099945194656	-0.756103268838619	0.812275602816319	1.07496087342513	0.178508980323438	-0.0570768691048729
0.0668958333333333	8.0275	0.568101648369843	0.568076117282636	-0.802994620688959	-0.795656978045109	0.803399002929085	1.13042929348424	0.168074304489068	-0.0460560387787707
0.0702291666666667	8.4275	0.561522611399265	0.56155374324196	-0.84181891985683	-0.834930838619535	0.794134906462187	1.18565112875029	0.155303411246933	-0.0337205618231417
0.0735833333333333	8.83	0.554587242407271	0.554673600797279	-0.881354094366179	-0.874415487388114	0.784365866711652	1.24152627207008	0.139843889212702	-0.0197951258162982
0.0769166666666667	9.23	0.547378359261481	0.547522773520514	-0.920335218667541	-0.912634894316492	0.774212022453402	1.2961170336987	0.122504903725583	-0.0125548965985084
0.0802708333333333	9.6325	0.539829234431922	0.540041255268952	-0.954347408948532	-0.945123217753106	0.763583760788442	1.34314439793447	0.107456052713685	-0.0130369059405003
0.0836041666666667	10.0325	0.532074494760288	0.53236882820566	-0.983697737575008	-0.972231554749216	0.752675120632723	1.38307463101608	0.0950075404972798	-0.0134433652603273
0.0869583333333333	10.435	0.524048575004381	0.524446320975906	-1.00980340811333	-0.995498272814217	0.741397904332947	1.41799849584313	0.0845272558691972	-0.0137044402174562
0.0902916666666667	10.835	0.515875905783927	0.516400571083011	-1.03292541396452	-1.01547112814433	0.72992979113285	1.44848766750307	0.0758350309443701	-0.0139588752559343
0.0936458333333333	11.2375	0.507475726150196	0.508153820920218	-1.05366966179147	-1.0330292994881	0.718158699973401	1.47559116620446	0.0686213995966445	-0.0141391934780624
0.097	11.64	0.498918150260349	0.499774307074622	-1.07205241622636	-1.04852955335995	0.706182468396892	1.49957014087571	0.0628136936156076	-0.0143024444086573
0.100333333333333	12.04	0.490276115845933	0.491330072385638	-1.08809633581775	-1.06228338305546	0.694100792248108	1.52065762811219	0.0583299628655787	-0.0144755266738279
0.1036875	12.4425	0.481459078244671	0.482727577943029	-1.10213361268332	-1.07478155365452	0.681783512950373	1.53943297622287	0.0549983084696464	-0.0146066105105369
0.107020833333333	12.8425	0.47259265415151	0.474083316232919	-1.11417526184575	-1.0861236920322	0.669401828118485	1.5559727467095	0.0527143779227232	-0.0147352836792923
0.110375	13.245	0.463580438924103	0.465297097039397	-1.12463332633569	-1.096655431796	0.656816726238267	1.57081292800656	0.051259064579119	-0.014822012806638
0.113708333333333	13.645	0.454546337062208	0.456484450213187	-1.13370283208356	-1.10639664432162	0.644197505290967	1.58410720787465	0.0504252672267078	-0.0148922008103528
0.1170625	14.0475	0.445386649374512	0.447540626695507	-1.14186783524027	-1.11557402702108	0.631396769063686	1.59636072456081	0.0499535080970208	-0.0149194081426808
0.120395833333333	14.4475	0.43622131912037	0.438581439417472	-1.14939828480824	-1.12413362517786	0.618581213953849	1.60772908923601	0.0496073827492728	-0.0149270928491826
0.12375	14.85	0.426939106033414	0.429499311854347	-1.15672530451153	-1.13220683113161	0.605596118831659	1.61861228790541	0.0491686852517492	-0.0151094217560758
0.127083333333333	15.25	0.41765622432298	0.420411368678275	-1.16401366617589	-1.13968920094021	0.592606480414843	1.62905472277145	0.0484876403991714	-0.0150917877229787
0.1304375	15.6525	0.408255900528429	0.411208455084361	-1.17150397851951	-1.146653687407	0.579452563933534	1.63927918626789	0.0474733652586675	-0.0150589412282917
0.133770833333333	16.0525	0.398853476041448	0.402009491809471	-1.17912897700407	-1.1529888860453	0.566300032540397	1.6491599424418	0.0461382316830923	-0.0150402224991189
0.137125	16.455	0.389330265122352	0.392704315945536	-1.18688789780967	-1.15875415295372	0.552987102112239	1.65873869821456	0.0445458737186771	-0.0150154115417511
0.140458333333333	16.855	0.379804665448376	0.383413338860165	-1.19441364537839	-1.16395330670548	0.539682658895255	1.66775635404477	0.0428586127340155	-0.0150158792959929
0.1438125	17.2575	0.370164359128873	0.374020268538517	-1.20033245056752	-1.16991860015048	0.52622506026121	1.67615856137284	0.0412404420187571	-0.015014967825595
0.147166666666667	17.66	0.360485374094689	0.364574701957959	-1.20401931465097	-1.17695804450293	0.512703050745675	1.68371397469189	0.0398949371557463	-0.0150271196362033
0.1505	18.06	0.350843077899886	0.355131121279623	-1.20643317008517	-1.18381169181007	0.499208351904882	1.69023404164866	0.0389931584898409	-0.0150674621765076
0.153854166666667	18.4625	0.341124209796687	0.34557610220604	-1.20804482970736	-1.18999438142481	0.485580651308651	1.69571782393336	0.0386306658977341	-0.0151043245706741
0.1571875	18.8625	0.331456440390682	0.336033666522951	-1.20874707298082	-1.195518233254	0.471997878081374	1.70009803613865	0.038838192906552	-0.0151503417023607
0.160541666666667	19.265	0.321726143922381	0.326389219542275	-1.2085808530447	-1.20053255084965	0.458298630061863	1.70350993070067	0.0395596454935478	-0.015183465009621
0.163875	19.665	0.312060641671649	0.31676662487322	-1.20769135502758	-1.20504172229375	0.44466047577235	1.70606094893384	0.040649810250302	-0.0152095294584467
0.167229166666667	20.0675	0.302344087736758	0.307049220529694	-1.20629870517409	-1.20915152184462	0.430918984517119	1.70798242639784	0.0419277045662658	-0.0152142689897353
0.1705625	20.4675	0.292700053436038	0.297360994594409	-1.20469789433629	-1.21284019765476	0.417249185005358	1.70946727423064	0.0431577641434854	-0.0152042133160595
0.173916666666667	20.87	0.28300858909138	0.287583993356746	-1.20315228871038	-1.21616267462777	0.403482855564529	1.71073875299147	0.0441425013272478	-0.0151717038813194
0.17725	21.27	0.273388565234078	0.277842797400073	-1.20192023931653	-1.2190684731639	0.389792159577185	1.71194047908824	0.044700336216688	-0.0151308460771044
0.180604166666667	21.6725	0.263716566472852	0.268018928104066	-1.2011464483092	-1.22157106948505	0.376006081405983	1.71318086263203	0.0447367258116481	-0.0150755562258669
0.1839375	22.0725	0.254108801799604	0.258237953318093	-1.20080354339157	-1.2235189750501	0.362295630233029	1.71433014093826	0.0443763011294077	-0.0179091577928027
0.187291666666667	22.475	0.244448194503061	0.248388498023924	-1.19897023726655	-1.22301686245047	0.348499305230853	1.71268790959976	0.0466325550759257	-0.0298600032368995
0.190645833333333	22.8775	0.234811315182262	0.238555590126911	-1.19491056553939	-1.21944386824368	0.334731419676167	1.70729452861384	0.0526149545814337	-0.0430886529663044
0.193979166666667	23.2775	0.225275605254128	0.228823747621915	-1.18863354811119	-1.21305954139165	0.321106533409633	1.69834129745959	0.0621505429187266	-0.0574321597523269
0.197333333333333	23.68	0.215740395877027	0.219093405135246	-1.1799534946874	-1.20398776404551	0.307483070407028	1.68578669635168	0.0752886136808367	-0.0728220594223893
0.200666666666667	24.08	0.206343485757309	0.209505744067828	-1.16884997926291	-1.19253589162136	0.294058312094542	1.66983595805937	0.0917939379747068	-0.0890794302941116
0.204020833333333	24.4825	0.196987874561044	0.199959846293672	-1.155084949793	-1.17875075313324	0.280692292116949	1.65035589472407	0.111757103519856	-0.106175381871083
0.207354166666667	24.8825	0.187810594873337	0.190591583696488	-1.13880424849992	-1.16298434517068	0.267577972416662	1.62770012702388	0.134741912786833	-0.123865289513122
0.210708333333333	25.285	0.178717705400045	0.181299848384343	-1.11988671821152	-1.14521584902424	0.254577401290144	1.60176952227306	0.160748854700464	-0.142120112331329
0.214041666666667	25.685	0.169841633257059	0.172214556351743	-1.09876820623968	-1.12583314039838	0.241876071174585	1.5731471104326	0.189073741852255	-0.160620169691529
0.217395833333333	26.0875	0.161088961279428	0.163235423382207	-1.0755029531874	-1.10475684366087	0.229336994165472	1.54181525674458	0.219601374005697	-0.179334271842839
0.220729166666667	26.4875	0.152582899938056	0.1544858969648	-1.05078326969743	-1.08240285113712	0.217134598151759	1.50855606857213	0.251436445263172	-0.197903661427242
0.224083333333333	26.89	0.144228233377621	0.145867387632314	-1.02475610407765	-1.05864174578941	0.205131855346519	1.47337959086328	0.284443404578381	-0.216324426420235
0.227416666666667	27.29	0.1361361090371	0.137496483469835	-0.998195066103969	-1.03391016866371	0.193489852835573	1.43713730271694	0.31771543837658	-0.234258076821683
0.230770833333333	27.6925	0.128209327809957	0.129277029736779	-0.971171293418646	-1.00803637645411	0.182071914789308	1.39975391316302	0.351235224441575	-0.251760960964548
0.234104166666667	28.0925	0.120547425908523	0.121318478126816	-0.944325453692326	-0.981470889845661	0.171025889935347	1.36199694203242	0.384252583597336	-0.268561040702865
0.237458333333333	28.495	0.113053719925227	0.113527731198186	-0.917505911344561	-0.954006494313885	0.160217631176907	1.3236107768318	0.416950154709934	-0.284785041740416
0.2408125	28.8975	0.105774921193114	0.105960634157335	-0.89092966961518	-0.925925226609008	0.149719704596402	1.28494871550251	0.448994881910582	-0.300321594153589
0.244145833333333	29.2975	0.0987525334729515	0.098666567033102	-0.864683592654277	-0.897518276891496	0.139596397938572	1.24628117724685	0.480157138647026	-0.315094001028621
0.2475	29.7	0.0918980824988382	0.0915579663360576	-0.838267395085651	-0.868536544853729	0.129723239115272	1.20708241450621	0.510850171245512	-0.329409652445352
0.250833333333333	30.1	0.0852976435514349	0.0847259038892387	-0.811785367121803	-0.839438454451879	0.120225483094376	1.16775528304763	0.540745421460214	-0.342861085696218
0.2541875	30.5025	0.0788714989058338	0.0780869940335287	-0.784678805174846	-0.809953839410604	0.110987801027164	1.12771718496554	0.570265193628602	-0.35578631716183
0.257520833333333	30.9025	0.0727038955538932	0.0717249859156553	-0.757106005695248	-0.780535954970126	0.102128987233363	1.0874032742552	0.599059125304601	-0.368046548820334
0.260875	31.305	0.0667233040255379	0.0655609633154456	-0.728631581982397	-0.750898923947398	0.0935427132968334	1.04630453322517	0.62745294158038	-0.379794722779608
0.264208333333333	31.705	0.061009809174571	0.0596714714878173	-0.699634269533118	-0.721486800621762	0.0853397991856025	1.00500314157547	0.655003021541661	-0.390873268473507
0.2675625	32.1075	0.0554971327714203	0.0539822719017305	-0.669900253774011	-0.692003332615708	0.0774210399408392	0.963138080629008	0.681911095026684	-0.401402419369492
0.270895833333333	32.5075	0.0502572172650705	0.0485628746055426	-0.640055411177285	-0.662880652031602	0.0698866273129714	0.921456286654535	0.707668587994971	-0.411218612435248
0.27425	32.91	0.0452256344782679	0.0433438492738917	-0.61006463875085	-0.633816692410932	0.0626422164665311	0.879717263120907	0.732412825029547	-0.420427400163376
0.277583333333333	33.31	0.0404630930501133	0.0383878798675427	-0.580669310153734	-0.605229359419341	0.055775363915505	0.838736803328409	0.755671175638429	-0.428887362210323
0.2809375	33.7125	0.0359052959670468	0.0336304061974851	-0.551857928988755	-0.576814666051151	0.0491954723474536	0.798287124260098	0.777607948986877	-0.436710426606978
0.284270833333333	34.1125	0.0316015343450975	0.0291275312085973	-0.524276246343223	-0.548974141841974	0.0429775528301949	0.759103544248657	0.797880938484007	-0.44379881686789
0.287625	34.515	0.0274886890744531	0.0248195699784257	-0.497765792200715	-0.52140501173223	0.0370356460851694	0.720856414374383	0.816734700979305	-0.450278902093655
0.290979166666667	34.9175	0.0235839917181169	0.020731603371104	-0.47256120711632	-0.494323816862069	0.0314007013249223	0.683864116903583	0.834087698501264	-0.45613807823333
0.2943125	35.3175	0.0198995726525824	0.0168829428489972	-0.44873454486002	-0.467931129491706	0.0260964892466	0.648322630869935	0.84994271902128	-0.461389127819903
0.297666666666667	35.72	0.0163801882948707	0.0132211373318442	-0.425800833293064	-0.441930479033565	0.0210501553657664	0.613684689341281	0.864626537664324	-0.466162186943143
0.301	36.12	0.0130622812666327	0.0097871181819361	-0.40377989318545	-0.416674037654305	0.0163220977265732	0.580220178721832	0.878097352775991	-0.470440743767368
0.304354166666667	36.5225	0.00989935238469401	0.00653314302086195	-0.382095995308788	-0.39187204529302	0.0118608235535052	0.547321705684279	0.89066008702342	-0.474337790941605
0.3076875	36.9225	0.0069280634102554	0.00349466500234168	-0.360738201332538	-0.367854685358151	0.00775955836985015	0.515217545742164	0.902273689791265	-0.47783630942281
0.311041666666667	37.325	0.00411065398388436	0.000628526942361212	-0.339222995420931	-0.344340804974316	0.004158427863087	0.483366145476396	0.913167750790285	-0.481022723958066
0.314375	37.725	0.00148284235775301	-0.00203493917487382	-0.317705037326359	-0.321638275945221	0.00251789572925144	0.452092547268319	0.923254994594916	-0.483870733744258
0.317729166666667	38.1275	-0.00098707095424265	-0.00453445925642625	-0.29592516362824	-0.299476416070487	0.00464064971926337	0.421019983196551	0.93267636424838	-0.486441840520503
0.3210625	38.5275	-0.00326784145749497	-0.00684446478202523	-0.274286288195542	-0.278140997133585	0.00758455575124255	0.390634589070851	0.94130479964406	-0.488705086578627
0.324416666666667	38.93	-0.00538891909114755	-0.00899943308882259	-0.25275515462389	-0.257373485560309	0.0104895302512138	0.360730202864148	0.949225961201845	-0.490707782639816
0.32775	39.33	-0.00732707235204511	-0.0109782070937237	-0.231901372866969	-0.237438003564465	0.0131987507077295	0.331896146820454	0.956321195765552	-0.492426289918043
0.331104166666667	39.7325	-0.00911222844712192	-0.0128112223063701	-0.211788323028032	-0.218089439319676	0.0157213270513583	0.304002133732309	0.962672635416176	-0.493905078499175
0.334458333333333	40.135	-0.0107399978693226	-0.0144913637702197	-0.192842667281918	-0.19945704481866	0.0180373827966778	0.277437212810751	0.968248271168372	-0.495146564532194
0.337791666666667	40.535	-0.0122119462409568	-0.0160153209398378	-0.175384796940221	-0.181650683821499	0.0201400629541724	0.252501085008719	0.973058681250256	-0.496164568150442
0.341145833333333	40.9375	-0.0135580419631588	-0.0174078814167004	-0.159298691666605	-0.164446559826202	0.0220647872705059	0.228951401405112	0.977223180096807	-0.49700387213598
0.344479166666667	41.3375	-0.0147733438422919	-0.0186574223622603	-0.14475820377931	-0.148055990798928	0.0237981322268441	0.207064033508634	0.980763290452306	-0.497674251121189
0.347833333333333	41.74	-0.0158841973676032	-0.0197852584529225	-0.131429568980086	-0.132269508664553	0.0253725083123824	0.186464351887038	0.983804617016684	-0.498214699791976
0.351166666666667	42.14	-0.0168862298578033	-0.0207829866794837	-0.119226845504252	-0.117277602342102	0.0267782989401896	0.167239578748594	0.986389914236993	-0.498636846574728
0.354520833333333	42.5425	-0.0177991521640822	-0.0216686785093926	-0.107680541736906	-0.102884994792881	0.0280417803661531	0.148930927688928	0.988626413122467	-0.498969630010535
0.357854166666667	42.9425	-0.0186161400149099	-0.0224368188076244	-0.0966065595821936	-0.0892618046399521	0.0291542708236871	0.13153135413995	0.990549253106871	-0.499221094222693
0.361208333333333	43.345	-0.0193494238862754	-0.023102463655727	-0.0855729241658386	-0.0762268868540768	0.030135096344544	0.114600452135917	0.992231463266218	-0.499409447212933
0.364541666666667	43.745	-0.019989862952517	-0.0236626648224046	-0.0745077133430386	-0.0639308989778099	0.0309760605525924	0.0981761640711193	0.993685057687438	-0.499537988570984
0.367895833333333	44.1475	-0.0205441792467811	-0.0241296911442697	-0.0631752332159192	-0.0522069360761024	0.0316907761918467	0.0819553187190436	0.994947055251445	-0.499616780773267
0.371229166666667	44.5475	-0.021003946832212	-0.0245028584195941	-0.0517469280293966	-0.0411874991644467	0.0322731444588386	0.0661373922066848	0.996009696597589	-0.499647090873789
0.374583333333333	44.95	-0.0213741006950134	-0.0247918787616629	-0.0402307197765939	-0.0307200933028335	0.032733613198875	0.050618523746526	0.996889047961705	-0.499620348885585
0.377916666666667	45.35	-0.0216508400510069	-0.0249980517595261	-0.0290139524504001	-0.0209205149023503	0.0330705528633289	0.0357697830657881	0.997577544869869	-0.499574028975743
0.381270833333333	45.7525	-0.0218406461792946	-0.0251287649882482	-0.0182555742808088	-0.0116511263786989	0.0332936729028767	0.0216567480987922	0.998092787676322	-0.499497192346833
0.384625	46.155	-0.0219470056767216	-0.0251871933543291	-0.00833064193951441	-0.00295937420787675	0.0334075705079315	0.00884067253248544	0.998446923243728	-0.499397287713902
0.387958333333333	46.555	-0.0219777337821107	-0.0251781816612705	0.000452989926175537	0.00512171465859879	0.0334209756584883	0.00514170797666712	0.998663339624247	-0.499283673176044
0.3913125	46.9575	-0.0219426809502451	-0.0251060556937056	0.00803912317320684	0.0127085201001329	0.0333435942840555	0.0150377519772563	0.998773186020241	-0.499163826179132
0.394645833333333	47.3575	-0.0218525297885173	-0.0249759874327888	0.0142873674075286	0.0197228772250739	0.0331863376467013	0.0243540705729668	0.998803320187239	-0.499045930427678
0.398	47.76	-0.0217163452310978	-0.0247905340245739	0.0193573838474529	0.0262683469120999	0.0329570967686746	0.0326302675274363	0.998778800820281	-0.49893333609708
0.401333333333333	48.16	-0.0215447917131995	-0.0245560178467164	0.0233847683599638	0.032280201066563	0.0326676608047379	0.0398604913686084	0.99871845446091	-0.498829717961867
0.4046875	48.5625	-0.0213427850256162	-0.0242734260401926	0.0267086587350567	0.0378501755927745	0.0323220309445178	0.0463248123992918	0.998633757602873	-0.498733511980859
0.408020833333333	48.9625	-0.0211173231026535	-0.0239500200200324	0.0296197016874314	0.0429262995566006	0.0319303115234069	0.052153560968312	0.998532358559147	-0.498644469803675
0.411375	49.365	-0.0208674142296398	-0.0235854003998619	0.032483725642349	0.0475893335295258	0.0314915875854677	0.0576188953156154	0.99841550590004	-0.498558569397956
0.414708333333333	49.765	-0.0205955383059232	-0.0231875694630241	0.035537743131445	0.0517990832533311	0.0310135385874188	0.0628178017186378	0.998284428846086	-0.498474648502745
0.4180625	50.1675	-0.0202958241761332	-0.0227549132864007	0.0389986826130266	0.0556258992496249	0.030491089807682	0.0679348063431479	0.998135826545253	-0.498389091577433
0.421395833333333	50.5675	-0.0199685925895282	-0.0222959954384006	0.0428802307721131	0.0590400514054755	0.0299308553602422	0.0729687731912143	0.997969821461495	-0.498302497576474
0.42475	50.97	-0.0196063822929296	-0.021808152349878	0.0471595444067307	0.0621018146829034	0.0293258543870761	0.0779785740800643	0.997784223020854	-0.498213743302298
0.428083333333333	51.37	-0.0192113882433724	-0.0213003519852572	0.0515992602164625	0.0647904628920288	0.0286841843693252	0.0828268539584208	0.997584590600578	-0.498127049558226
0.4314375	51.7725	-0.0187781984796299	-0.0207690410798465	0.0559864462161237	0.0671565071278635	0.0279995322374629	0.0874327090368684	0.997376403691798	-0.498044918674822
0.434791666666667	52.175	-0.0183110426635451	-0.0202199982294685	0.0599863210240114	0.0691986203052042	0.0272789774703136	0.0915795160619424	0.997173572856192	-0.49797398155097
0.438125	52.575	-0.0178174125488928	-0.0196593128434365	0.0632871333566768	0.070922934117235	0.0265320329302817	0.0950543204294442	0.996992772155438	-0.497920924411209
0.441479166666667	52.9775	-0.0172975676867999	-0.0190823807078066	0.0657002929417138	0.0723663840051649	0.0257554479937177	0.0977416084715716	0.996846976940443	-0.497889120068378
0.4448125	53.3775	-0.0167657901581376	-0.018498632611169	0.0670682531816721	0.0735258148979903	0.0249657991682563	0.0995198273775352	0.996749102222568	-0.497882330178068
0.448166666666667	53.78	-0.0162238658185401	-0.0179029365207268	0.067403441177314	0.0744302617661635	0.0241604834008587	0.100414579365365	0.99670221321487	-0.497899368210739
0.4515	54.18	-0.0156864177190707	-0.0173047249083991	0.066822856926274	0.0750825742620572	0.0233563097473154	0.100512124470666	0.996703343076605	-0.497937388080165
0.454854166666667	54.5825	-0.0151532459486519	-0.0166984562757423	0.0655510871845441	0.0755049762118656	0.0225490422140988	0.09998973179197	0.996742260090189	-0.497990802371616
0.4581875	54.9825	-0.0146352672184397	-0.0160934708765679	0.0639081274433525	0.0757059658369656	0.0217529504070155	0.0990739219806281	0.996804487818975	-0.49805289187517
0.461541666666667	55.385	-0.0141277273508671	-0.0154839192850203	0.0622084327987029	0.0757019125648447	0.0209605447573641	0.0979830019811913	0.996876081741066	-0.498117591541196
0.464875	55.785	-0.0136360291257944	-0.0148789627785284	0.0607825381147501	0.0755064017933682	0.0201822898523519	0.0969315926385851	0.996943588552048	-0.498179191284681
0.468229166666667	56.1875	-0.013150867406662	-0.0142725325077679	0.0598540403090804	0.075130590078977	0.0194074856107868	0.0960578560396613	0.996998738156277	-0.498234458837107
0.4715625	56.5875	-0.0126736217434612	-0.0136735356429435	0.0595676678148994	0.0745922712363754	0.0186436655482547	0.0954584410992931	0.997035838511973	-0.498281337228253
0.474916666666667	56.99	-0.0121930642213376	-0.0130757647412786	0.0599276342427464	0.0738977116638854	0.0178786587493281	0.0951430141160723	0.997054354818792	-0.49832012448122
0.478270833333333	57.3925	-0.0117073518220557	-0.0124841605921372	0.0608188660887592	0.07306226200853	0.0171147992210152	0.0950632873517717	0.997057043271163	-0.498352531356432
0.481604166666667	57.7925	-0.0112161549756641	-0.0119034139723332	0.0620081922307553	0.0721041801571628	0.0163552253617873	0.0951000983167888	0.997051012191442	-0.498381956175312
0.484958333333333	58.195	-0.0107120227749024	-0.0113272530619684	0.0632182195227183	0.0710227564837334	0.0155901922329361	0.0950829912138354	0.997046735547444	-0.498412637299397
0.488291666666667	58.595	-0.010202358829227	-0.0107637281386685	0.064123766266374	0.0698417710632743	0.0148305754818709	0.0948141887348059	0.997056904398746	-0.498449286596851
0.491645833333333	58.9975	-0.00968436058505532	-0.0102066141517487	0.064454679389524	0.0685563264498405	0.0140698902761908	0.0940976917437587	0.997094122051875	-0.498495956268841
0.494979166666667	59.3975	-0.00916996324161847	-0.00966356860728986	0.064003962588712	0.0671914157848766	0.013321891160058	0.0927965170802947	0.997167072846819	-0.49855491892064
0.498333333333333	59.8	-0.00865949520418927	-0.00912847516704513	0.0626726788510629	0.0657386466236935	0.0125823652810883	0.0908263966822604	0.997279970912142	-0.498628529714425
0.501666666666667	60.2	-0.00816624174343289	-0.008608580434521	0.0605108454520229	0.0642241153153741	0.0118657136873348	0.0882400102298332	0.997427656098647	-0.498709786850493
0.505020833333333	60.6025	-0.00769026391140141	-0.00809792595519495	0.0576484466453644	0.0626367530204998	0.0111676570417802	0.0851275879464144	0.997601869237566	-0.498798380931376
0.508354166666667	61.0025	-0.00724198372944263	-0.00760332943171656	0.0543752499511125	0.061003902489633	0.0105003307940616	0.0817199114427482	0.99778668356553	-0.498888372174339
0.511708333333333	61.405	-0.00681801650187188	-0.00711902577528568	0.0509665801242213	0.0593126210344026	0.00985727533393378	0.078202169429814	0.997970069946053	-0.498975953621137
0.515041666666667	61.805	-0.00642323593076066	-0.00665138576874573	0.0477889542809197	0.057591294999489	0.00924656111572773	0.0748367651023345	0.998137934179395	-0.499055953868892
0.518395833333333	62.2075	-0.00604981565154789	-0.00619486242470029	0.0450894804026882	0.0558256817001823	0.00865890234837404	0.0717604903848522	0.998284499001128	-0.499126728789235
0.521729166666667	62.6075	-0.00569755528841459	-0.0057553653867746	0.0431020584809754	0.0540448131213315	0.00809854104143606	0.0691276302980007	0.998404343068775	-0.499186194584822
0.525083333333333	63.01	-0.00535600043553342	-0.00532758509860296	0.041888072923927	0.0522333095627868	0.00755446249896645	0.0669546808009876	0.998498879109255	-0.499235235647381
0.5284375	63.4125	-0.00502114566963818	-0.00491444394860092	0.0414195990810844	0.0504088145870325	0.00702592792161052	0.065242867626336	0.998569911072194	-0.4992746587476
0.531770833333333	63.8125	-0.00468965398849029	-0.00451845071479157	0.0415299636025861	0.0485888361010589	0.00651223858544536	0.0639187990382148	0.998622037319656	-0.499306446509423
0.535125	64.215	-0.00435371232098613	-0.00413468791214361	0.0419624391633474	0.0467561746195011	0.00600420311987635	0.0628250440953837	0.998662824408235	-0.499333711255105
0.538458333333333	64.615	-0.00401614873327468	-0.00376791309854705	0.0424037207182635	0.044938511139204	0.00550696102818843	0.0617862874282057	0.998700324259482	-0.499359470716047
0.5418125	65.0175	-0.00367392379911304	-0.00341349449879673	0.0425463208893529	0.0431174743539262	0.00501494374594619	0.0605747968703261	0.99874431976927	-0.499387217062932
0.545145833333333	65.4175	-0.00333479111334436	-0.00307575584931671	0.0421256492608123	0.041319424541598	0.00453664036642166	0.059007331494432	0.998802358530208	-0.49941933894611
0.5485	65.82	-0.00299983053310972	-0.00275036757313429	0.0409620381936659	0.0395251613558381	0.00406982862227956	0.0569221130421595	0.998880041958781	-0.499457590266269
0.551833333333333	66.22	-0.00267940591414576	-0.00244124040798998	0.0390149283683079	0.0377598267702096	0.0036247580308708	0.0542952037780542	0.998976446801394	-0.499501314953344
0.5551875	66.6225	-0.00237569620477824	-0.00214435586749574	0.0363327513617994	0.0360039673195256	0.0032003428791086	0.0511503126506946	0.999087824774268	-0.499549339638095
0.558520833333333	67.0225	-0.00209754815365243	-0.00186322873218271	0.033137200406516	0.0342818346983899	0.00280558898723992	0.0476793271876746	0.999204357384108	-0.499598197777116
0.561875	67.425	-0.00184470041337698	-0.00159415071972621	0.0296657303388005	0.0325743207413011	0.00243808041957537	0.044058392257226	0.999317967862662	-0.499645483570493
0.565208333333333	67.825	-0.00162106874490602	-0.00134025253764302	0.026280005007897	0.0309050550654426	0.00210336414830379	0.0405679811158151	0.99941932055125	-0.499687836700121
0.5685625	68.2275	-0.00142205438119184	-0.00109812704865622	0.0232520374328086	0.0292556578747717	0.00179669743642532	0.0373704530673956	0.99950485435745	-0.49972418117304
0.571916666666667	68.63	-0.00124498960364155	-0.000869148421680589	0.0208627331841736	0.0276391754776154	0.00151836033012109	0.0346291446183188	0.999572424821842	-0.499753516748512
0.57525	69.03	-0.00108497138449921	-0.00065434476064186	0.019280613368012	0.0260678055983695	0.00126701616838996	0.032423333273449	0.999622754257723	-0.499775906729268
0.578604166666667	69.4325	-0.000933355441649594	-0.00045073797333951	0.018523913293411	0.0245242482283879	0.00103649269224009	0.0307339244950819	0.999658613513156	-0.499792366188879
0.5819375	69.8325	-0.000785646451210235	-0.00026054888739441	0.0185125859592723	0.0230297831016385	0.000827723425439743	0.0295480413666957	0.999682008427599	-0.499803562623139
0.585291666666667	70.235	-0.000634762511480821	-8.10734110932136e-05	0.0190426454872404	0.0215675027151528	0.000639919013600728	0.0287711577890227	0.999695988863619	-0.499810787195896
0.588625	70.635	-0.000479357305443223	8.57955674225589e-05	0.0198248875523311	0.0201569450561282	0.000486974645819622	0.0282723999769801	0.999703842258516	-0.499815471677771
0.591979166666667	71.0375	-0.000316703871479548	0.000242492559487578	0.0205485183641952	0.0187813858102865	0.000398878407057803	0.0278384995989098	0.999710159572053	-0.499819592127954
0.5953125	71.4375	-0.000150569149519052	0.000387422308866418	0.0209018382273069	0.0174583964135567	0.000415652636457748	0.0272338474441897	0.999719844823506	-0.499825175219529
0.598666666666667	71.84	1.71404761776515e-05	0.000522752790346743	0.020648117245823	0.0161714931253035	0.000523033723328527	0.0262271221390947	0.99973730601291	-0.499833961446974
0.602	72.24	0.000178858785021174	0.000647155526163209	0.0196528814943857	0.0149364389392633	0.000671416964354365	0.0246846705308924	0.999764345994615	-0.499846628620567
0.605354166666667	72.6425	0.000330456797088148	0.000762538289531547	0.017889475263666	0.0137373302845311	0.000831063377693576	0.0225554332380385	0.999800162859352	-0.499862992222776
0.6086875	73.0425	0.000464348465483995	0.000867813637700949	0.015491558665754	0.0125885643340393	0.000984235747764271	0.0199614714359123	0.999840307467132	-0.499881425553068
0.612041666666667	73.445	0.000577816937502658	0.000964642153016486	0.0126507483420006	0.0114752721704879	0.00112445849040382	0.0170799093966978	0.999879833578046	-0.499900229568716
0.615375	73.845	0.000667184138602504	0.00105215936660733	0.0096954571984616	0.0104109485838993	0.00124586275630275	0.0142263748264903	0.999913452313563	-0.499917154580733
0.618729166666667	74.2475	0.000733792547758232	0.00113179822994395	0.00691099324679607	0.00938208154104208	0.00134885830851493	0.0116526941820346	0.99993896131663	-0.49993106268297
0.622083333333333	74.65	0.000779771731221959	0.00120332483526315	0.00461534337001877	0.00839546620583183	0.00143388793564001	0.00958046174442759	0.999956159795382	-0.499941078209603
0.625416666666667	75.05	0.000809881435322396	0.0012667071339431	0.00304303991586794	0.0074569988715427	0.00150348092853292	0.00805400050284047	0.999966894167233	-0.499948178873177
0.628770833333333	75.4525	0.000830785177814225	0.00132307779938938	0.00229263490883849	0.00655516353540288	0.0015622864253756	0.00694451897550151	0.999973575358258	-0.499952958966629
0.632104166666667	75.8525	0.000848902211864508	0.00137207580243703	0.00236513407823915	0.0057013116363988	0.0016134518811981	0.00617242363933201	0.999977543711546	-0.499955907809614
0.635458333333333	76.255	0.000870615792631427	0.00141465661761248	0.00312777223647526	0.00488483861967676	0.0016610915700629	0.00580039718498233	0.999979117512089	-0.499956970977149
0.638791666666667	76.655	0.000900263795468261	0.00145063087614418	0.00433522252162329	0.00411566025148563	0.00170727995368473	0.00597769300128808	0.999978020114984	-0.499955829941376
0.642145833333333	77.0575	0.000940657680912207	0.00148078785747999	0.00569822886912562	0.00338367931538786	0.0017543003025478	0.0066271485538141	0.999974498079329	-0.499952817985513
0.645479166666667	77.4575	0.00099118801562817	0.00150508434170839	0.00688005657629302	0.00269712250912221	0.00180214665273964	0.00738983412007378	0.999970022302941	-0.499949281920936
0.648833333333333	77.86	0.00104988838320954	0.00152415006022179	0.00760584344196381	0.00204625713553506	0.00185075633816892	0.00787629498739046	0.999966902822892	-0.499946923929264
0.652166666666667	78.26	0.00111143463014342	0.00153806105594909	0.0076575830078126	0.00143772115096379	0.00189760869225172	0.00779138111180996	0.999967373141278	-0.499947220305406
0.655520833333333	78.6625	0.00117070501683023	0.0015472943968855	0.00693734699045924	0.000862314012201902	0.00194027580180363	0.00699073449085814	0.999972239853713	-0.499950790540268
0.658854166666667	79.0625	0.00122084084435423	0.0015520229234125	0.0054830167253205	0.000325513757247053	0.0019746461764178	0.00549267071799333	0.999980212880951	-0.499957183178955
0.662208333333333	79.465	0.00125703335019988	0.00155258246061939	0.00342861097035395	-0.000180983725910483	0.0019976599161363	0.00343338437916233	0.999988576702376	-0.499965154326999
0.665541666666667	79.865	0.00127506805272356	0.00154922829273385	0.00104841535857595	-0.000652326809536501	0.00200646625739963	0.00123478946810296	0.999994232753171	-0.499972530621797
0.668895833333333	80.2675	0.00127365393308554	0.00154217227448159	-0.00137769012982487	-0.00109559973165147	0.00200012241261478	0.0017602184142349	0.999995559651585	-0.499976717377763
0.67225	80.67	0.00125366481056392	0.00153166987620713	-0.00351499389753862	-0.00150869711773452	0.00197931504994193	0.00382509465148174	0.99999297485905	-0.499975686044373
0.675583333333333	81.07	0.00121884632858345	0.00151805570362908	-0.00507713599068445	-0.001890001658412	0.00194681264944065	0.00541751014181824	0.999988785057763	-0.499971643862641
0.6789375	81.4725	0.00117414503798066	0.00150139386911528	-0.00589195876759678	-0.00224474388310013	0.00190599058770802	0.00630508153950256	0.999985695359319	-0.499968647210832
0.682270833333333	81.8725	0.00112653082966277	0.00148212048281089	-0.00587463120300683	-0.00256887455356445	0.00186165325336065	0.0064117398764526	0.999985464073242	-0.49996885769958
0.685625	82.275	0.00108196686623004	0.00146022289134412	-0.00507802121720471	-0.00286679828258101	0.00181738911409336	0.00583136621002237	0.999987959766647	-0.499972228716435
0.688958333333333	82.675	0.00104659829280206	0.00143619630112844	-0.00368382243495521	-0.0031352745385067	0.00177708407282019	0.00483740572663568	0.999991456455919	-0.499976926956388
0.6923125	83.0775	0.00102383466782918	0.00140996096194262	-0.00194057977203542	-0.00337832345379714	0.0017424773574572	0.00389601324562801	0.999993887689636	-0.499979769530599
0.695645833333333	83.4775	0.00101542880442516	0.00138205523232918	-0.00018396303318164	-0.00359384313194619	0.00171498464193263	0.00359854843716383	0.999994044298561	-0.499978447101371
0.699	83.88	0.00102018051281994	0.00135233595943245	0.00129089961217065	-0.00378573604553413	0.00169398371477168	0.00399977739570076	0.999992315009941	-0.499974710146513
0.702333333333333	84.28	0.00103458730316558	0.00132136564801569	0.00220053523471777	-0.00395306327692505	0.00167820680001821	0.00452427503481031	0.999990277026301	-0.499971533329398
0.7056875	84.6825	0.00105355726788187	0.00128893959074755	0.00238107214314123	-0.00409956428059347	0.00166473667145984	0.0047408788047746	0.99998949508775	-0.499970602140409
0.709020833333333	85.0825	0.0010706956349574	0.00125562800678566	0.00177526419597275	-0.00422513005129748	0.00165014873091529	0.00458293431284803	0.999990422240863	-0.499972289633494
0.712375	85.485	0.00108007800856224	0.00122116947709338	0.000448546790219396	-0.00433303305287435	0.0016302832258121	0.00435618751436594	0.999991965033224	-0.499975585701505
0.715729166666667	85.8875	0.00107648974688416	0.00118591154344057	-0.00140702072492513	-0.00442398891006902	0.00160162928420166	0.00464234694920387	0.999992092261547	-0.499977776621568
0.7190625	86.2875	0.00105692263265327	0.00115021006538912	-0.00350034827337564	-0.00449889855375318	0.00156207190805582	0.00570022159498087	0.999989202354712	-0.499975249470335
0.722416666666667	86.69	0.00102038547925926	0.00111373957220918	-0.00553890354383327	-0.00455972849167545	0.00151049738860676	0.00717429971395715	0.999983211614308	-0.499968106096279
0.72575	87.09	0.000969129227105678	0.00107706598533646	-0.00718954459866149	-0.00460642903625301	0.00144889012544059	0.00853866148773785	0.999975999632169	-0.499960291763154
0.729104166666667	87.4925	0.000906614022076212	0.00103984008870007	-0.00822051557604923	-0.00464003070018577	0.00137957109098914	0.00943963777031378	0.999970344806355	-0.499954865103356
0.7324375	87.8925	0.000839324598419769	0.00100262997730987	-0.00846586683324638	-0.00466034502732796	0.00130756745635279	0.00966383552281399	0.999968730796259	-0.499953570973776
0.735791666666667	88.295	0.00077293191798747	0.000965075650618207	-0.0078970446018897	-0.0046677674086817	0.00123644440281799	0.00917340536691726	0.999971836557539	-0.49995668446668
0.739125	88.695	0.000714458877079227	0.000927746839808987	-0.00661654473556577	-0.00466234234096071	0.0011709678414939	0.00809420164945611	0.999978243866512	-0.499963230360874
0.742479166666667	89.0975	0.000668183237026222	0.000890279427867309	-0.00481722962475084	-0.00464427593797736	0.00111313354900775	0.00669141242531444	0.99998533728974	-0.499971309716816
0.7458125	89.4975	0.000637641001268772	0.000853237610543028	-0.00280765561781139	-0.00461425044377661	0.00106517626078702	0.0054013181008084	0.999990505074638	-0.499977961297832
0.749166666666667	89.9	0.000622951582905192	0.000816253164560408	-0.000885016029141639	-0.00457262530684098	0.00102680957499381	0.00465748382376151	0.999992689390289	-0.499980349851529
0.7525	90.3	0.000622263227850698	0.000779872722061678	0.000624062141896091	-0.00452088529263295	0.000997703857540433	0.00456375474648812	0.999992513979344	-0.499978912461598
0.755854166666667	90.7025	0.000631300912802417	0.000743720623393263	0.00149893281722099	-0.00445958997477941	0.000975531244074544	0.00470475741496786	0.999991695100805	-0.499977002799327
0.7591875	91.1025	0.00064420627793441	0.000708314202582515	0.00159392678794124	-0.0043908409950786	0.00095745012304047	0.00467119762474031	0.999991713217556	-0.499976895470074
0.762541666666667	91.505	0.000654749551716305	0.000673268684184213	0.000899318983045625	-0.00431515285683724	0.000939142000219266	0.00440787009916772	0.999992769735118	-0.499978862329577
0.765895833333333	91.9075	0.000656861123393893	0.00063885428942422	-0.000471575287188022	-0.00423424001406924	0.000916297625524595	0.00426041919865071	0.999993651219855	-0.499981243583163
0.769229166666667	92.3075	0.000646055640142916	0.00060531590974106	-0.00228120243562014	-0.00414975824929417	0.000885322111294031	0.00473543853089281	0.999992603963364	-0.499980554582405
0.772583333333333	92.71	0.000619741150085037	0.000572263649635782	-0.00425535552515573	-0.00406149419304511	0.000843542991081777	0.00588249825547042	0.999988614856589	-0.499974971514269
0.775916666666667	93.11	0.000578303829686351	0.000540131686329414	-0.00605025085366049	-0.00397107526190827	0.000791313817651983	0.00723705562559522	0.999982398556163	-0.499967227948131
0.779270833333333	93.5125	0.000523798892773219	0.000508539110585935	-0.00739229874088691	-0.00387759943431824	0.000730052948124986	0.0083475659953991	0.99997612507603	-0.49996051439647
0.782604166666667	93.9125	0.000461548377611755	0.000477898195443284	-0.00804384055432301	-0.00378219941647756	0.0006643896372491	0.00888866712670548	0.999972580145696	-0.499957104763402
0.785958333333333	94.315	0.000396829020815437	0.000447846909576158	-0.0078986929055206	-0.00368347962672946	0.00059836454288189	0.00871535264784234	0.999973460468196	-0.499957970526665
0.789291666666667	94.715	0.000336860565148268	0.000418781310111078	-0.00697105686016144	-0.00358240292405935	0.000537450301004997	0.00783768106380407	0.999978527226068	-0.499962948512485
0.792645833333333	95.1175	0.000286752898814243	0.000390363028544747	-0.00538670642976872	-0.00347748881298703	0.000484366100210366	0.00641167174806708	0.999985741729749	-0.499970879583135
0.795979166666667	95.5175	0.000251415694127939	0.000362970999175297	-0.00340379634484992	-0.00336998051233838	0.000441540255804776	0.00478984323446542	0.999992192314931	-0.499979548413737
0.799333333333333	95.92	0.000232509651806569	0.00033628856432562	-0.00130300342016086	-0.00325870065323306	0.0004088407228731	0.00350955094853066	0.999995871618449	-0.499985813748117
0.802666666666667	96.32	0.000229824069833609	0.000310670335176341	0.00057030820803216	-0.00314546112727459	0.000386439077001102	0.00319674477482085	0.999996404205071	-0.499986122311532
0.806020833333333	96.7225	0.00024039801226481	0.000285814918139651	0.00195218378109894	-0.00302953233307775	0.000373472049465615	0.00360403769019543	0.999995153032626	-0.499982899491967
0.809354166666667	97.1225	0.000259202124284281	0.000262043444275174	0.00262000926451112	-0.00291323425543979	0.000368581752018572	0.00391808401813845	0.999994115556961	-0.499980747035957
0.812708333333333	97.525	0.00028030753554577	0.000239063608987203	0.00248801182250749	-0.00279611091921217	0.000368407008111585	0.00374278493924973	0.999994562700635	-0.499981445720337
0.8160625	97.9275	0.000297175179179361	0.000217023638246099	0.00158366280910163	-0.0026798908348951	0.000367984166341242	0.00311284480497926	0.999996252545714	-0.499984813972636
0.819395833333333	98.3275	0.00030414160906837	0.000196040852225984	7.53512044607413e-05	-0.00256616847176125	0.000361848219711231	0.00256727451385222	0.99999760482363	-0.499988561689112
0.82275	98.73	0.000297334502998817	0.000175835728642251	-0.00180148690325106	-0.00245419700128706	0.000345435971115785	0.0030444109419905	0.999996858768109	-0.499987513161673
0.826083333333333	99.13	0.000275193616099128	0.000156637873357765	-0.00371465635201483	-0.00234576056978381	0.000316649569258759	0.00439332043724523	0.999993331534469	-0.499980728229697
0.8294375	99.5325	0.000238348063850895	0.000138183791676937	-0.00536904126101422	-0.00223959348535387	0.000275507821710537	0.00581742065198252	0.999988008813714	-0.499972890419038
0.832770833333333	99.9325	0.000190554105262462	0.000120679847482504	-0.0064703747187983	-0.0021368212308036	0.000225553746634318	0.00681408496968428	0.999983269913007	-0.49996717385237
0.836125	100.335	0.00013643133078657	0.000103886697023382	-0.00684343615051257	-0.0020357385452929	0.000171481642861918	0.00713980740433056	0.999981419496521	-0.499965152549715
0.839458333333333	100.735	8.28789947301557e-05	8.7996503573186e-05	-0.00641217054959346	-0.00193705737624823	0.000120881398108174	0.0066983671469957	0.999983507132959	-0.499967402667499
0.8428125	101.1375	3.55694014429317e-05	7.27986021422337e-05	-0.00522765161136949	-0.00183897922708188	8.10235693663989e-05	0.00554167718001443	0.999988635384017	-0.499973432892307
0.846145833333333	101.5375	4.42127291541755e-07	5.84740269444324e-05	-0.00347915518703678	-0.00174225903030794	5.8475698402329e-05	0.00389101366538008	0.999994369938052	-0.499981759996344
0.8495	101.94	-1.93497105556976e-05	4.48389254696971e-05	-0.001412360149823	-0.00164541386071493	4.88358529757219e-05	0.0021684436736611	0.999998256938252	-0.499990136825739
0.852833333333333	102.34	-2.23542514250624e-05	3.20591154347899e-05	0.000632937217175984	-0.00154962780313156	3.90832373177567e-05	0.00167390437275395	0.999998979271449	-0.499992533643353
0.8561875	102.7425	-9.96410402003451e-06	1.99702959317305e-05	0.00236688168751673	-0.00145396112514445	2.23180664154169e-05	0.00277779262655321	0.999997132137871	-0.499986976173481
0.859541666666667	103.145	1.41601107300122e-05	8.64705897303237e-06	0.00351074776981084	-0.00135952309898183	1.65915751141748e-05	0.00376479122394549	0.999994665557689	-0.499981857186423
0.862875	103.545	4.43091118820422e-05	-1.859825977452e-06	0.00389319135599498	-0.00126757499711058	4.43481267748902e-05	0.00409434797100758	0.999993623728904	-0.499980025771296
0.866229166666667	103.9475	7.44752386635719e-05	-1.17001715268683e-05	0.00346886253103918	-0.001177740249237	7.53886940313608e-05	0.00366334264762667	0.999994824303859	-0.499982036085312
0.8695625	104.3475	9.80650327284146e-05	-2.07761806635999e-05	0.00232064332869763	-0.00109187565527844	0.000100241709517504	0.0025646789088731	0.9999973957183	-0.499987259045894
0.872916666666667	104.75	0.000110211177766761	-2.92314328272908e-05	0.000628354962131584	-0.00100950975799377	0.000114021841635158	0.00118909205275286	0.99999940414073	-0.499993724182951
0.87625	105.15	0.000107553114884644	-3.69947254800869e-05	-0.00130988215905154	-0.000932042524431648	0.000113737778397226	0.00160763632017644	0.99999906784482	-0.499992957864618
0.879604166666667	105.5525	8.92589727468015e-05	-4.41991072455505e-05	-0.00319823919495364	-0.000858597201968989	9.96028377965103e-05	0.0033114835200204	0.999995999139087	-0.4999847458399
0.8829375	105.9525	5.73050644542682e-05	-5.07903395325713e-05	-0.00470599291462255	-0.000789879524549641	7.65736834816095e-05	0.00477182134784826	0.999991568595462	-0.499977113269168
0.886291666666667	106.355	1.53351344302299e-05	-5.6883645575274e-05	-0.00560135543206197	-0.000724569938704044	5.8914475996368e-05	0.00564802481159243	0.999988055432933	-0.499972277827034
0.889625	106.755	-3.04980197665788e-05	-6.24314030550384e-05	-0.00572310103595993	-0.000662832565513537	6.9482438767672e-05	0.00576135682610537	0.999987438540651	-0.499971442978148
0.892979166666667	107.1575	-7.43586920557453e-05	-6.75256450193351e-05	-0.00504453981131864	-0.000603165467335259	0.000100443654949023	0.00508047148293979	0.999990100275147	-0.499974767915821
0.8963125	107.5575	-0.00010963370605061	-7.21198158840868e-05	-0.00367276848764829	-0.000545615478061092	0.000131228111872213	0.00371307481930571	0.999994587372794	-0.499981448625335
0.899666666666667	107.96	-0.000131909776734516	-7.62830995597174e-05	-0.00180205801118481	-0.000488906007266017	0.000152378805864161	0.00186720169227006	0.999998526057897	-0.499990080238166
0.903	108.36	-0.000138117114434209	-7.99718580645507e-05	0.000257101709912727	-0.000433414298323552	0.000159598983022853	0.000503933768695198	0.999999873353839	-0.499996931756641
0.906354166666667	108.7625	-0.000128004904970065	-8.32387861494491e-05	0.00220841421870835	-0.000378391936491278	0.000152689067113625	0.00224059675510673	0.999998213850362	-0.499990228455442
0.909708333333333	109.165	-0.000103708050191746	-8.60667517525267e-05	0.00373468789756491	-0.000324415114704193	0.000134769601289774	0.00374875164006184	0.999994887067294	-0.499982667447275
0.913041666666667	109.565	-6.98920112971998e-05	-8.84523036012923e-05	0.00459590857457951	-0.00027227044669151	0.000112732884534829	0.0046039664227745	0.999992183991236	-0.499978121244309
0.916395833333333	109.9675	-3.20400655034549e-05	-9.04397891372601e-05	0.00467159995851158	-0.00022192937096236	9.59474921853497e-05	0.00467686848415274	0.999991850884103	-0.499977563344482
0.919729166666667	110.3675	2.96767643807167e-06	-9.20241708895529e-05	0.00395512360701294	-0.000174686892226446	9.2072010575151e-05	0.00395897944640621	0.999994097927613	-0.4999810418642
0.923083333333333	110.77	2.95730097028335e-05	-9.32503222554463e-05	0.00255815361743228	-0.000130567377757065	9.78273249334176e-05	0.00256148350970999	0.999997483674228	-0.499987745030203
0.926416666666667	111.17	4.29046540045716e-05	-9.41321601716368e-05	0.000724007691028608	-9.05614782603993e-05	0.000103448890346058	0.000729649585769282	0.999999767183191	-0.499996036900045
0.929770833333333	111.5725	4.06932277330479e-05	-9.47127425265585e-05	-0.00127133993801321	-5.43709637987405e-05	0.000103084636974846	0.00127250203917001	0.999999402786558	-0.499994256091155
0.933104166666667	111.9725	2.30565354889367e-05	-9.5017099349687e-05	-0.00308332114654491	-2.23598852335848e-05	9.77745007534218e-05	0.00308340222111853	0.999996457269778	-0.499985429621617
0.936458333333333	112.375	-7.62432709898572e-06	-9.50797098996124e-05	-0.00443978182022656	6.23891022510554e-06	9.53849128442585e-05	0.00443978620377323	0.999992580110495	-0.499978382688702
0.939791666666667	112.775	-4.63102682713684e-05	-9.4926320067669e-05	-0.00510537170496641	3.16655957789446e-05	0.000105620297239478	0.00510546990548644	0.999990094659215	-0.499974738299098
0.943145833333333	113.1775	-8.74413916577837e-05	-9.45762836509982e-05	-0.00497756028584202	5.49849269888115e-05	0.000128804776325585	0.00497786397377306	0.999990472065745	-0.499975201048283
0.946479166666667	113.5775	-0.000124131343593489	-9.40488703036148e-05	-0.00407402664855147	7.6685591929063e-05	0.000155736252901214	0.00407474831285529	0.99999349409149	-0.499979592455154
0.949833333333333	113.98	-0.000151048823867591	-9.33464677896016e-05	-0.00252418242591909	9.77466819797188e-05	0.000177564946542322	0.00252607429288151	0.999997381618873	-0.499986954802162
0.9531875	114.3825	-0.000163693427269756	-9.24758016671277e-05	-0.000575400282273852	0.000118559833326468	0.000188008808371567	0.000587487803208908	0.999999784774976	-0.499995617998425
0.956520833333333	114.7825	-0.00016013954790637	-9.14445331559643e-05	0.00145194708678379	0.000139271401727557	0.000184409266165692	0.00145861128000543	0.999999282286333	-0.499994309290981
0.959875	115.185	-0.00014090751897505	-9.02394034240776e-05	0.00326200974184476	0.000160127376920737	0.000167326264627038	0.00326593758861519	0.999996202167526	-0.499985398174882
0.963208333333333	115.585	-0.000109241267982831	-8.88762345002511e-05	0.00454971421922513	0.000180584197454603	0.000140828405122831	0.00455329662211783	0.999992457050999	-0.499978639875685
0.9665625	115.9875	-6.97605050633115e-05	-8.73420803301855e-05	0.00512787881908645	0.000200391436304752	0.000111781783234536	0.00513179285542389	0.999990296257335	-0.499975439796325
0.969895833333333	116.3875	-2.91106893072679e-05	-8.5664665807932e-05	0.0049006242260039	0.00021867372764485	9.0475782394677e-05	0.00490550058644971	0.999991046488245	-0.499976459115224
0.97325	116.79	6.80398322355819e-06	-8.38370004776551e-05	0.00390380276916542	0.000235008782654115	8.41126437391954e-05	0.00391087013188474	0.999994252137395	-0.49998138004411
0.976583333333333	117.19	3.1981922742727e-05	-8.19005253515746e-05	0.00230915549306638	0.000248641552746115	8.79234862547299e-05	0.00232250332893425	0.999997940835004	-0.49998902174515
0.9799375	117.5925	4.28354876484866e-05	-7.98536596829527e-05	0.000353819568309638	0.000259383578996028	9.06172498305068e-05	0.000438711896318765	0.999999920338442	-0.4999978153875
0.983270833333333	117.9925	3.76581435565038e-05	-7.77461292107698e-05	-0.00162769624150358	0.000267000910409112	8.63863205801703e-05	0.00164944976909398	0.999999011442205	-0.499992624808983
0.986625	118.395	1.73684254623012e-05	-7.55757320399045e-05	-0.00334155526237438	0.000271779602054505	7.75458153378179e-05	0.00335258940575711	0.99999581682616	-0.499984084794278
0.989958333333333	118.795	-1.44157705655478e-05	-7.33907810482442e-05	-0.00449464503994687	0.000274109709836632	7.47931894216969e-05	0.00450299568822198	0.999992366805337	-0.499978045054162
0.9933125	119.1975	-5.28278622373113e-05	-7.11809621684086e-05	-0.00491562065794948	0.000274682071612334	8.86426105424742e-05	0.00492328921487708	0.999990780572051	-0.499975694754083
0.996645833333333	119.5975	-9.11458100105449e-05	-6.89848281326293e-05	-0.00453166940152103	0.000274250899291334	0.000114308640071373	0.00453996047564779	0.999992057389735	-0.499977498758239
1	120	-0.000123520564198816	-6.67798914002613e-05	-0.0033983933475963	0.000273575785826364	0.000140416821198262	0.00340938719648815	0.999995415632448	-0.499982916725992


==> data/trigger_counts.dat <==
safety	performance	total
1	577	578

